Wave propagation in the frequency regime in one-dimensional quasiperiodic media -Limiting absorption principle

We study the one-dimensional Helmholtz equation with (possibly perturbed) quasiperiodic coefficients. Quasiperiodic functions are the restriction of higher dimensional periodic functions along a certain (irrational) direction. In classical settings, for real-valued frequencies, this equation is generally not well-posed: existence of solutions in L 2 is not guaranteed and uniqueness in L $\infty$ may fail. This is a well-known difficulty of Helmholtz equations, but it has never been addressed in the quasiperiodic case. We tackle this issue by using the limiting absorption principle, which consists in adding some imaginary part (also called absorption) to the frequency in order to make the equation well-posed in L 2 , and then defining the physically relevant solution by making the absorption tend to zero. In previous work, we introduced a definition of the solution of the equation with absorption based on Dirichlet-to-Neumann (DtN) boundary conditions. This approach offers two key advantages: it facilitates the limiting process and has a direct numerical counterpart. In this work, we first explain why the DtN boundary conditions have to be replaced by Robin-to-Robin boundary conditions to make the absorption go to zero. We then prove, under technical assumptions on the frequency, that the limiting absorption principle holds and we propose a numerical method to compute the physical solution.

==> DtN_vp_alpha_0_5.txt <==
transcoo real_lambda_1 real_lambda_2 real_lambda_3 real_lambda_4 real_lambda_5 real_lambda_6 real_lambda_7 real_lambda_8 real_lambda_9 real_lambda_10 real_lambda_11 real_lambda_12 real_lambda_13 real_lambda_14 real_lambda_15 real_lambda_16 real_lambda_17 real_lambda_18 real_lambda_19 real_lambda_20 
0.000e+00	4.348e+00	1.802e+01	4.070e+01	7.248e+01	1.133e+02	1.633e+02	2.224e+02	2.906e+02	3.679e+02	4.544e+02	5.500e+02	6.548e+02	7.688e+02	8.920e+02	1.024e+03	1.166e+03	1.317e+03	1.478e+03	1.647e+03	1.826e+03	
0.000e+00	5.688e+00	2.196e+01	4.904e+01	8.708e+01	1.360e+02	1.958e+02	2.665e+02	3.481e+02	4.406e+02	5.441e+02	6.586e+02	7.840e+02	9.204e+02	1.068e+03	1.226e+03	1.396e+03	1.577e+03	1.769e+03	1.972e+03	2.186e+03	
0.000e+00	4.360e+00	1.810e+01	4.086e+01	7.274e+01	1.137e+02	1.639e+02	2.231e+02	2.915e+02	3.691e+02	4.559e+02	5.518e+02	6.570e+02	7.713e+02	8.950e+02	1.028e+03	1.170e+03	1.322e+03	1.483e+03	1.653e+03	1.833e+03	
5.025e-03	4.364e+00	1.811e+01	4.089e+01	7.280e+01	1.138e+02	1.640e+02	2.233e+02	2.918e+02	3.694e+02	4.562e+02	5.523e+02	6.575e+02	7.720e+02	8.957e+02	1.029e+03	1.171e+03	1.323e+03	1.484e+03	1.654e+03	1.834e+03	
1.005e-02	4.368e+00	1.813e+01	4.093e+01	7.286e+01	1.139e+02	1.641e+02	2.235e+02	2.920e+02	3.697e+02	4.566e+02	5.527e+02	6.581e+02	7.726e+02	8.965e+02	1.030e+03	1.172e+03	1.324e+03	1.485e+03	1.656e+03	1.836e+03	
1.508e-02	4.373e+00	1.815e+01	4.097e+01	7.294e+01	1.140e+02	1.643e+02	2.237e+02	2.923e+02	3.701e+02	4.571e+02	5.533e+02	6.587e+02	7.734e+02	8.973e+02	1.031e+03	1.173e+03	1.325e+03	1.486e+03	1.657e+03	1.837e+03	
2.010e-02	4.378e+00	1.818e+01	4.102e+01	7.301e+01	1.142e+02	1.645e+02	2.240e+02	2.926e+02	3.705e+02	4.576e+02	5.539e+02	6.594e+02	7.742e+02	8.983e+02	1.032e+03	1.174e+03	1.327e+03	1.488e+03	1.659e+03	1.839e+03	
2.513e-02	4.383e+00	1.820e+01	4.107e+01	7.310e+01	1.143e+02	1.647e+02	2.242e+02	2.930e+02	3.709e+02	4.581e+02	5.545e+02	6.601e+02	7.751e+02	8.993e+02	1.033e+03	1.176e+03	1.328e+03	1.490e+03	1.661e+03	1.841e+03	
3.015e-02	4.389e+00	1.823e+01	4.112e+01	7.319e+01	1.144e+02	1.649e+02	2.245e+02	2.933e+02	3.714e+02	4.586e+02	5.551e+02	6.609e+02	7.760e+02	9.004e+02	1.034e+03	1.177e+03	1.330e+03	1.491e+03	1.663e+03	1.844e+03	
3.518e-02	4.396e+00	1.826e+01	4.118e+01	7.329e+01	1.146e+02	1.651e+02	2.248e+02	2.937e+02	3.718e+02	4.592e+02	5.559e+02	6.618e+02	7.770e+02	9.015e+02	1.035e+03	1.179e+03	1.331e+03	1.493e+03	1.665e+03	1.846e+03	
4.020e-02	4.403e+00	1.828e+01	4.124e+01	7.339e+01	1.147e+02	1.653e+02	2.251e+02	2.941e+02	3.723e+02	4.599e+02	5.566e+02	6.627e+02	7.781e+02	9.028e+02	1.037e+03	1.180e+03	1.333e+03	1.495e+03	1.667e+03	1.848e+03	
4.523e-02	4.411e+00	1.832e+01	4.130e+01	7.350e+01	1.149e+02	1.656e+02	2.254e+02	2.945e+02	3.729e+02	4.605e+02	5.574e+02	6.637e+02	7.792e+02	9.041e+02	1.038e+03	1.182e+03	1.335e+03	1.498e+03	1.670e+03	1.851e+03	
5.025e-02	4.419e+00	1.835e+01	4.137e+01	7.362e+01	1.151e+02	1.658e+02	2.258e+02	2.950e+02	3.735e+02	4.612e+02	5.583e+02	6.647e+02	7.804e+02	9.055e+02	1.040e+03	1.184e+03	1.337e+03	1.500e+03	1.672e+03	1.854e+03	
5.528e-02	4.427e+00	1.838e+01	4.144e+01	7.374e+01	1.153e+02	1.661e+02	2.261e+02	2.954e+02	3.741e+02	4.620e+02	5.592e+02	6.657e+02	7.816e+02	9.069e+02	1.042e+03	1.186e+03	1.339e+03	1.502e+03	1.675e+03	1.857e+03	
6.030e-02	4.436e+00	1.842e+01	4.151e+01	7.387e+01	1.155e+02	1.664e+02	2.265e+02	2.959e+02	3.747e+02	4.627e+02	5.601e+02	6.668e+02	7.829e+02	9.084e+02	1.043e+03	1.188e+03	1.341e+03	1.505e+03	1.678e+03	1.860e+03	
6.533e-02	4.445e+00	1.845e+01	4.159e+01	7.400e+01	1.157e+02	1.666e+02	2.269e+02	2.965e+02	3.753e+02	4.635e+02	5.611e+02	6.680e+02	7.843e+02	9.100e+02	1.045e+03	1.190e+03	1.344e+03	1.507e+03	1.681e+03	1.863e+03	
7.035e-02	4.455e+00	1.849e+01	4.167e+01	7.414e+01	1.159e+02	1.670e+02	2.273e+02	2.970e+02	3.760e+02	4.644e+02	5.621e+02	6.692e+02	7.857e+02	9.116e+02	1.047e+03	1.192e+03	1.346e+03	1.510e+03	1.684e+03	1.867e+03	
7.538e-02	4.466e+00	1.853e+01	4.175e+01	7.428e+01	1.161e+02	1.673e+02	2.277e+02	2.976e+02	3.767e+02	4.652e+02	5.632e+02	6.705e+02	7.872e+02	9.133e+02	1.049e+03	1.194e+03	1.349e+03	1.513e+03	1.687e+03	1.870e+03	
8.040e-02	4.476e+00	1.857e+01	4.184e+01	7.443e+01	1.163e+02	1.676e+02	2.282e+02	2.981e+02	3.775e+02	4.662e+02	5.642e+02	6.718e+02	7.887e+02	9.151e+02	1.051e+03	1.196e+03	1.351e+03	1.516e+03	1.690e+03	1.874e+03	
8.543e-02	4.488e+00	1.862e+01	4.193e+01	7.458e+01	1.166e+02	1.679e+02	2.287e+02	2.987e+02	3.782e+02	4.671e+02	5.654e+02	6.731e+02	7.903e+02	9.170e+02	1.053e+03	1.199e+03	1.354e+03	1.519e+03	1.693e+03	1.878e+03	
9.045e-02	4.499e+00	1.866e+01	4.202e+01	7.474e+01	1.168e+02	1.683e+02	2.291e+02	2.994e+02	3.790e+02	4.681e+02	5.666e+02	6.745e+02	7.919e+02	9.189e+02	1.055e+03	1.201e+03	1.357e+03	1.522e+03	1.697e+03	1.881e+03	
9.548e-02	4.512e+00	1.871e+01	4.212e+01	7.490e+01	1.171e+02	1.687e+02	2.296e+02	3.000e+02	3.798e+02	4.691e+02	5.678e+02	6.759e+02	7.936e+02	9.208e+02	1.058e+03	1.204e+03	1.360e+03	1.525e+03	1.701e+03	1.885e+03	
1.005e-01	4.524e+00	1.875e+01	4.221e+01	7.507e+01	1.173e+02	1.690e+02	2.301e+02	3.007e+02	3.806e+02	4.701e+02	5.690e+02	6.774e+02	7.954e+02	9.228e+02	1.060e+03	1.207e+03	1.363e+03	1.529e+03	1.704e+03	1.890e+03	
1.055e-01	4.537e+00	1.880e+01	4.231e+01	7.525e+01	1.176e+02	1.694e+02	2.306e+02	3.013e+02	3.815e+02	4.711e+02	5.703e+02	6.789e+02	7.971e+02	9.249e+02	1.062e+03	1.209e+03	1.366e+03	1.532e+03	1.708e+03	1.894e+03	
1.106e-01	4.551e+00	1.885e+01	4.242e+01	7.542e+01	1.179e+02	1.698e+02	2.312e+02	3.020e+02	3.824e+02	4.722e+02	5.716e+02	6.805e+02	7.990e+02	9.270e+02	1.065e+03	1.212e+03	1.369e+03	1.536e+03	1.712e+03	1.898e+03	
1.156e-01	4.564e+00	1.890e+01	4.252e+01	7.561e+01	1.182e+02	1.702e+02	2.317e+02	3.028e+02	3.833e+02	4.733e+02	5.729e+02	6.821e+02	8.009e+02	9.292e+02	1.067e+03	1.215e+03	1.372e+03	1.539e+03	1.716e+03	1.903e+03	
1.206e-01	4.579e+00	1.896e+01	4.263e+01	7.579e+01	1.185e+02	1.706e+02	2.323e+02	3.035e+02	3.842e+02	4.745e+02	5.743e+02	6.838e+02	8.028e+02	9.314e+02	1.070e+03	1.218e+03	1.375e+03	1.543e+03	1.720e+03	1.907e+03	
1.256e-01	4.593e+00	1.901e+01	4.274e+01	7.598e+01	1.188e+02	1.710e+02	2.329e+02	3.042e+02	3.852e+02	4.756e+02	5.757e+02	6.854e+02	8.048e+02	9.337e+02	1.072e+03	1.221e+03	1.379e+03	1.547e+03	1.724e+03	1.912e+03	
1.307e-01	4.609e+00	1.906e+01	4.285e+01	7.618e+01	1.191e+02	1.715e+02	2.334e+02	3.050e+02	3.861e+02	4.768e+02	5.772e+02	6.871e+02	8.068e+02	9.361e+02	1.075e+03	1.224e+03	1.382e+03	1.551e+03	1.729e+03	1.917e+03	
1.357e-01	4.624e+00	1.912e+01	4.297e+01	7.638e+01	1.194e+02	1.719e+02	2.340e+02	3.058e+02	3.871e+02	4.781e+02	5.786e+02	6.889e+02	8.088e+02	9.384e+02	1.078e+03	1.227e+03	1.386e+03	1.554e+03	1.733e+03	1.921e+03	
1.407e-01	4.640e+00	1.918e+01	4.308e+01	7.658e+01	1.197e+02	1.724e+02	2.347e+02	3.066e+02	3.881e+02	4.793e+02	5.801e+02	6.907e+02	8.109e+02	9.409e+02	1.081e+03	1.230e+03	1.389e+03	1.558e+03	1.737e+03	1.926e+03	
1.457e-01	4.656e+00	1.923e+01	4.320e+01	7.678e+01	1.200e+02	1.728e+02	2.353e+02	3.074e+02	3.891e+02	4.805e+02	5.817e+02	6.925e+02	8.130e+02	9.433e+02	1.083e+03	1.233e+03	1.393e+03	1.563e+03	1.742e+03	1.931e+03	
1.508e-01	4.673e+00	1.929e+01	4.332e+01	7.699e+01	1.203e+02	1.733e+02	2.359e+02	3.082e+02	3.902e+02	4.818e+02	5.832e+02	6.943e+02	8.152e+02	9.458e+02	1.086e+03	1.237e+03	1.397e+03	1.567e+03	1.747e+03	1.937e+03	
1.558e-01	4.690e+00	1.935e+01	4.345e+01	7.720e+01	1.206e+02	1.737e+02	2.365e+02	3.090e+02	3.912e+02	4.831e+02	5.848e+02	6.962e+02	8.174e+02	9.484e+02	1.089e+03	1.240e+03	1.400e+03	1.571e+03	1.751e+03	1.942e+03	
1.608e-01	4.707e+00	1.941e+01	4.357e+01	7.742e+01	1.210e+02	1.742e+02	2.372e+02	3.099e+02	3.923e+02	4.844e+02	5.864e+02	6.981e+02	8.196e+02	9.509e+02	1.092e+03	1.243e+03	1.404e+03	1.575e+03	1.756e+03	1.947e+03	
1.658e-01	4.725e+00	1.947e+01	4.369e+01	7.764e+01	1.213e+02	1.747e+02	2.378e+02	3.107e+02	3.933e+02	4.858e+02	5.880e+02	7.000e+02	8.218e+02	9.535e+02	1.095e+03	1.247e+03	1.408e+03	1.579e+03	1.761e+03	1.952e+03	
1.709e-01	4.743e+00	1.953e+01	4.382e+01	7.786e+01	1.216e+02	1.752e+02	2.385e+02	3.116e+02	3.944e+02	4.871e+02	5.896e+02	7.019e+02	8.241e+02	9.562e+02	1.098e+03	1.250e+03	1.412e+03	1.584e+03	1.766e+03	1.958e+03	
1.759e-01	4.761e+00	1.960e+01	4.395e+01	7.808e+01	1.220e+02	1.757e+02	2.392e+02	3.124e+02	3.955e+02	4.885e+02	5.912e+02	7.039e+02	8.264e+02	9.589e+02	1.101e+03	1.254e+03	1.416e+03	1.588e+03	1.771e+03	1.963e+03	
1.809e-01	4.780e+00	1.966e+01	4.408e+01	7.830e+01	1.223e+02	1.762e+02	2.398e+02	3.133e+02	3.967e+02	4.898e+02	5.929e+02	7.059e+02	8.287e+02	9.615e+02	1.104e+03	1.257e+03	1.420e+03	1.593e+03	1.776e+03	1.969e+03	
1.859e-01	4.799e+00	1.972e+01	4.421e+01	7.853e+01	1.227e+02	1.767e+02	2.405e+02	3.142e+02	3.978e+02	4.912e+02	5.946e+02	7.079e+02	8.311e+02	9.643e+02	1.107e+03	1.261e+03	1.424e+03	1.597e+03	1.781e+03	1.974e+03	
1.910e-01	4.818e+00	1.979e+01	4.434e+01	7.875e+01	1.230e+02	1.772e+02	2.412e+02	3.151e+02	3.989e+02	4.926e+02	5.963e+02	7.099e+02	8.334e+02	9.670e+02	1.111e+03	1.264e+03	1.428e+03	1.602e+03	1.786e+03	1.980e+03	
1.960e-01	4.838e+00	1.985e+01	4.447e+01	7.898e+01	1.234e+02	1.777e+02	2.419e+02	3.160e+02	4.001e+02	4.940e+02	5.980e+02	7.119e+02	8.358e+02	9.698e+02	1.114e+03	1.268e+03	1.432e+03	1.606e+03	1.791e+03	1.986e+03	
2.010e-01	4.858e+00	1.991e+01	4.460e+01	7.921e+01	1.238e+02	1.782e+02	2.426e+02	3.169e+02	4.012e+02	4.954e+02	5.997e+02	7.139e+02	8.382e+02	9.725e+02	1.117e+03	1.271e+03	1.436e+03	1.611e+03	1.796e+03	1.991e+03	
2.060e-01	4.878e+00	1.998e+01	4.474e+01	7.944e+01	1.241e+02	1.787e+02	2.433e+02	3.178e+02	4.023e+02	4.969e+02	6.014e+02	7.160e+02	8.406e+02	9.753e+02	1.120e+03	1.275e+03	1.440e+03	1.616e+03	1.801e+03	1.997e+03	
2.111e-01	4.898e+00	2.004e+01	4.487e+01	7.968e+01	1.245e+02	1.792e+02	2.440e+02	3.187e+02	4.035e+02	4.983e+02	6.031e+02	7.180e+02	8.430e+02	9.781e+02	1.123e+03	1.279e+03	1.444e+03	1.620e+03	1.806e+03	2.003e+03	
2.161e-01	4.918e+00	2.011e+01	4.500e+01	7.991e+01	1.248e+02	1.798e+02	2.447e+02	3.197e+02	4.047e+02	4.997e+02	6.049e+02	7.201e+02	8.454e+02	9.809e+02	1.127e+03	1.282e+03	1.448e+03	1.625e+03	1.811e+03	2.008e+03	
2.211e-01	4.939e+00	2.017e+01	4.514e+01	8.014e+01	1.252e+02	1.803e+02	2.454e+02	3.206e+02	4.058e+02	5.011e+02	6.066e+02	7.221e+02	8.478e+02	9.837e+02	1.130e+03	1.286e+03	1.453e+03	1.629e+03	1.817e+03	2.014e+03	
2.261e-01	4.960e+00	2.024e+01	4.527e+01	8.037e+01	1.256e+02	1.808e+02	2.461e+02	3.215e+02	4.070e+02	5.026e+02	6.083e+02	7.242e+02	8.503e+02	9.865e+02	1.133e+03	1.290e+03	1.457e+03	1.634e+03	1.822e+03	2.020e+03	
2.312e-01	4.981e+00	2.030e+01	4.540e+01	8.061e+01	1.259e+02	1.813e+02	2.468e+02	3.224e+02	4.081e+02	5.040e+02	6.100e+02	7.263e+02	8.527e+02	9.893e+02	1.136e+03	1.293e+03	1.461e+03	1.639e+03	1.827e+03	2.026e+03	
2.362e-01	5.002e+00	2.037e+01	4.553e+01	8.084e+01	1.263e+02	1.818e+02	2.475e+02	3.233e+02	4.093e+02	5.054e+02	6.118e+02	7.283e+02	8.551e+02	9.921e+02	1.139e+03	1.297e+03	1.465e+03	1.643e+03	1.832e+03	2.031e+03	
2.412e-01	5.023e+00	2.043e+01	4.567e+01	8.107e+01	1.266e+02	1.823e+02	2.482e+02	3.242e+02	4.105e+02	5.069e+02	6.135e+02	7.304e+02	8.575e+02	9.949e+02	1.143e+03	1.301e+03	1.469e+03	1.648e+03	1.837e+03	2.037e+03	
2.462e-01	5.044e+00	2.050e+01	4.580e+01	8.130e+01	1.270e+02	1.829e+02	2.489e+02	3.251e+02	4.116e+02	5.083e+02	6.152e+02	7.324e+02	8.599e+02	9.977e+02	1.146e+03	1.304e+03	1.473e+03	1.653e+03	1.842e+03	2.043e+03	
2.513e-01	5.066e+00	2.056e+01	4.593e+01	8.153e+01	1.273e+02	1.834e+02	2.496e+02	3.261e+02	4.127e+02	5.097e+02	6.169e+02	7.344e+02	8.623e+02	1.000e+03	1.149e+03	1.308e+03	1.477e+03	1.657e+03	1.847e+03	2.048e+03	
2.563e-01	5.087e+00	2.062e+01	4.606e+01	8.176e+01	1.277e+02	1.839e+02	2.503e+02	3.269e+02	4.139e+02	5.111e+02	6.186e+02	7.365e+02	8.646e+02	1.003e+03	1.152e+03	1.312e+03	1.481e+03	1.662e+03	1.853e+03	2.054e+03	
2.613e-01	5.109e+00	2.068e+01	4.619e+01	8.198e+01	1.280e+02	1.844e+02	2.510e+02	3.278e+02	4.150e+02	5.125e+02	6.203e+02	7.385e+02	8.670e+02	1.006e+03	1.155e+03	1.315e+03	1.485e+03	1.666e+03	1.858e+03	2.060e+03	
2.663e-01	5.130e+00	2.075e+01	4.631e+01	8.220e+01	1.284e+02	1.849e+02	2.516e+02	3.287e+02	4.161e+02	5.139e+02	6.220e+02	7.404e+02	8.693e+02	1.009e+03	1.158e+03	1.319e+03	1.489e+03	1.671e+03	1.863e+03	2.065e+03	
2.714e-01	5.152e+00	2.081e+01	4.644e+01	8.243e+01	1.287e+02	1.854e+02	2.523e+02	3.296e+02	4.172e+02	5.152e+02	6.236e+02	7.424e+02	8.716e+02	1.011e+03	1.161e+03	1.322e+03	1.493e+03	1.675e+03	1.868e+03	2.071e+03	
2.764e-01	5.173e+00	2.087e+01	4.656e+01	8.264e+01	1.291e+02	1.859e+02	2.530e+02	3.305e+02	4.183e+02	5.166e+02	6.253e+02	7.444e+02	8.739e+02	1.014e+03	1.165e+03	1.326e+03	1.497e+03	1.680e+03	1.872e+03	2.076e+03	
2.814e-01	5.195e+00	2.093e+01	4.668e+01	8.286e+01	1.294e+02	1.863e+02	2.536e+02	3.313e+02	4.194e+02	5.179e+02	6.269e+02	7.463e+02	8.762e+02	1.017e+03	1.168e+03	1.329e+03	1.501e+03	1.684e+03	1.877e+03	2.081e+03	
2.864e-01	5.216e+00	2.098e+01	4.681e+01	8.307e+01	1.298e+02	1.868e+02	2.543e+02	3.322e+02	4.205e+02	5.192e+02	6.285e+02	7.482e+02	8.784e+02	1.019e+03	1.170e+03	1.332e+03	1.505e+03	1.688e+03	1.882e+03	2.087e+03	
2.915e-01	5.237e+00	2.104e+01	4.692e+01	8.328e+01	1.301e+02	1.873e+02	2.549e+02	3.330e+02	4.215e+02	5.205e+02	6.300e+02	7.501e+02	8.806e+02	1.022e+03	1.173e+03	1.336e+03	1.509e+03	1.692e+03	1.887e+03	2.092e+03	
2.965e-01	5.258e+00	2.110e+01	4.704e+01	8.349e+01	1.304e+02	1.878e+02	2.556e+02	3.338e+02	4.226e+02	5.218e+02	6.316e+02	7.519e+02	8.828e+02	1.024e+03	1.176e+03	1.339e+03	1.512e+03	1.697e+03	1.891e+03	2.097e+03	
3.015e-01	5.279e+00	2.115e+01	4.715e+01	8.369e+01	1.307e+02	1.882e+02	2.562e+02	3.346e+02	4.236e+02	5.231e+02	6.331e+02	7.537e+02	8.849e+02	1.027e+03	1.179e+03	1.342e+03	1.516e+03	1.701e+03	1.896e+03	2.102e+03	
3.065e-01	5.300e+00	2.120e+01	4.727e+01	8.389e+01	1.310e+02	1.887e+02	2.568e+02	3.354e+02	4.246e+02	5.243e+02	6.346e+02	7.555e+02	8.870e+02	1.029e+03	1.182e+03	1.345e+03	1.520e+03	1.705e+03	1.900e+03	2.107e+03	
3.116e-01	5.320e+00	2.126e+01	4.738e+01	8.409e+01	1.313e+02	1.891e+02	2.574e+02	3.362e+02	4.256e+02	5.255e+02	6.361e+02	7.572e+02	8.890e+02	1.031e+03	1.185e+03	1.348e+03	1.523e+03	1.709e+03	1.905e+03	2.112e+03	
3.166e-01	5.341e+00	2.131e+01	4.748e+01	8.428e+01	1.316e+02	1.895e+02	2.579e+02	3.369e+02	4.265e+02	5.267e+02	6.375e+02	7.589e+02	8.910e+02	1.034e+03	1.187e+03	1.352e+03	1.527e+03	1.712e+03	1.909e+03	2.117e+03	
3.216e-01	5.360e+00	2.136e+01	4.759e+01	8.447e+01	1.319e+02	1.899e+02	2.585e+02	3.377e+02	4.275e+02	5.279e+02	6.389e+02	7.606e+02	8.930e+02	1.036e+03	1.190e+03	1.354e+03	1.530e+03	1.716e+03	1.913e+03	2.121e+03	
3.266e-01	5.380e+00	2.140e+01	4.769e+01	8.465e+01	1.322e+02	1.903e+02	2.591e+02	3.384e+02	4.284e+02	5.290e+02	6.403e+02	7.622e+02	8.949e+02	1.038e+03	1.192e+03	1.357e+03	1.533e+03	1.720e+03	1.917e+03	2.126e+03	
3.317e-01	5.399e+00	2.145e+01	4.779e+01	8.482e+01	1.325e+02	1.907e+02	2.596e+02	3.391e+02	4.293e+02	5.301e+02	6.416e+02	7.638e+02	8.967e+02	1.040e+03	1.195e+03	1.360e+03	1.536e+03	1.723e+03	1.921e+03	2.130e+03	
3.367e-01	5.418e+00	2.149e+01	4.788e+01	8.499e+01	1.327e+02	1.911e+02	2.601e+02	3.398e+02	4.301e+02	5.311e+02	6.429e+02	7.653e+02	8.985e+02	1.042e+03	1.197e+03	1.363e+03	1.539e+03	1.727e+03	1.925e+03	2.134e+03	
3.417e-01	5.437e+00	2.153e+01	4.797e+01	8.516e+01	1.330e+02	1.915e+02	2.606e+02	3.404e+02	4.309e+02	5.322e+02	6.441e+02	7.668e+02	9.002e+02	1.044e+03	1.200e+03	1.365e+03	1.542e+03	1.730e+03	1.929e+03	2.138e+03	
3.467e-01	5.455e+00	2.158e+01	4.806e+01	8.532e+01	1.332e+02	1.918e+02	2.611e+02	3.411e+02	4.317e+02	5.331e+02	6.453e+02	7.682e+02	9.019e+02	1.046e+03	1.202e+03	1.368e+03	1.545e+03	1.733e+03	1.932e+03	2.142e+03	
3.518e-01	5.472e+00	2.161e+01	4.815e+01	8.547e+01	1.335e+02	1.922e+02	2.616e+02	3.417e+02	4.325e+02	5.341e+02	6.464e+02	7.696e+02	9.035e+02	1.048e+03	1.204e+03	1.370e+03	1.548e+03	1.736e+03	1.936e+03	2.146e+03	
3.568e-01	5.489e+00	2.165e+01	4.823e+01	8.562e+01	1.337e+02	1.925e+02	2.620e+02	3.423e+02	4.333e+02	5.350e+02	6.476e+02	7.709e+02	9.051e+02	1.050e+03	1.206e+03	1.373e+03	1.551e+03	1.739e+03	1.939e+03	2.150e+03	
3.618e-01	5.506e+00	2.168e+01	4.831e+01	8.576e+01	1.339e+02	1.928e+02	2.625e+02	3.428e+02	4.340e+02	5.359e+02	6.486e+02	7.722e+02	9.066e+02	1.052e+03	1.208e+03	1.375e+03	1.553e+03	1.742e+03	1.942e+03	2.153e+03	
3.668e-01	5.522e+00	2.172e+01	4.839e+01	8.590e+01	1.341e+02	1.931e+02	2.629e+02	3.434e+02	4.347e+02	5.367e+02	6.496e+02	7.734e+02	9.080e+02	1.053e+03	1.210e+03	1.377e+03	1.556e+03	1.745e+03	1.945e+03	2.157e+03	
3.719e-01	5.537e+00	2.175e+01	4.846e+01	8.603e+01	1.343e+02	1.934e+02	2.633e+02	3.439e+02	4.353e+02	5.375e+02	6.506e+02	7.745e+02	9.093e+02	1.055e+03	1.212e+03	1.379e+03	1.558e+03	1.747e+03	1.948e+03	2.160e+03	
3.769e-01	5.552e+00	2.178e+01	4.852e+01	8.615e+01	1.345e+02	1.937e+02	2.636e+02	3.444e+02	4.359e+02	5.383e+02	6.515e+02	7.756e+02	9.106e+02	1.057e+03	1.213e+03	1.381e+03	1.560e+03	1.750e+03	1.951e+03	2.163e+03	
3.819e-01	5.566e+00	2.180e+01	4.859e+01	8.626e+01	1.347e+02	1.940e+02	2.640e+02	3.448e+02	4.365e+02	5.390e+02	6.524e+02	7.766e+02	9.118e+02	1.058e+03	1.215e+03	1.383e+03	1.562e+03	1.752e+03	1.953e+03	2.166e+03	
3.869e-01	5.580e+00	2.183e+01	4.865e+01	8.637e+01	1.349e+02	1.942e+02	2.643e+02	3.453e+02	4.370e+02	5.397e+02	6.532e+02	7.776e+02	9.129e+02	1.059e+03	1.216e+03	1.385e+03	1.564e+03	1.754e+03	1.956e+03	2.169e+03	
3.920e-01	5.592e+00	2.185e+01	4.870e+01	8.647e+01	1.350e+02	1.944e+02	2.646e+02	3.457e+02	4.375e+02	5.403e+02	6.539e+02	7.785e+02	9.140e+02	1.060e+03	1.218e+03	1.386e+03	1.566e+03	1.756e+03	1.958e+03	2.171e+03	
3.970e-01	5.605e+00	2.187e+01	4.875e+01	8.656e+01	1.352e+02	1.946e+02	2.649e+02	3.460e+02	4.380e+02	5.409e+02	6.547e+02	7.793e+02	9.150e+02	1.062e+03	1.219e+03	1.388e+03	1.568e+03	1.758e+03	1.960e+03	2.173e+03	
4.020e-01	5.616e+00	2.189e+01	4.880e+01	8.665e+01	1.353e+02	1.948e+02	2.652e+02	3.464e+02	4.384e+02	5.414e+02	6.553e+02	7.801e+02	9.159e+02	1.063e+03	1.220e+03	1.389e+03	1.569e+03	1.760e+03	1.962e+03	2.175e+03	
4.070e-01	5.626e+00	2.190e+01	4.884e+01	8.673e+01	1.354e+02	1.950e+02	2.654e+02	3.467e+02	4.388e+02	5.419e+02	6.559e+02	7.808e+02	9.167e+02	1.064e+03	1.221e+03	1.390e+03	1.570e+03	1.762e+03	1.964e+03	2.177e+03	
4.121e-01	5.636e+00	2.192e+01	4.888e+01	8.680e+01	1.356e+02	1.952e+02	2.656e+02	3.470e+02	4.392e+02	5.423e+02	6.564e+02	7.814e+02	9.174e+02	1.064e+03	1.222e+03	1.392e+03	1.572e+03	1.763e+03	1.966e+03	2.179e+03	
4.171e-01	5.645e+00	2.193e+01	4.892e+01	8.686e+01	1.356e+02	1.953e+02	2.658e+02	3.472e+02	4.395e+02	5.427e+02	6.569e+02	7.820e+02	9.181e+02	1.065e+03	1.223e+03	1.393e+03	1.573e+03	1.764e+03	1.967e+03	2.181e+03	
4.221e-01	5.653e+00	2.194e+01	4.895e+01	8.692e+01	1.357e+02	1.954e+02	2.660e+02	3.474e+02	4.398e+02	5.431e+02	6.573e+02	7.825e+02	9.187e+02	1.066e+03	1.224e+03	1.393e+03	1.574e+03	1.765e+03	1.968e+03	2.182e+03	
4.271e-01	5.661e+00	2.195e+01	4.897e+01	8.696e+01	1.358e+02	1.955e+02	2.661e+02	3.476e+02	4.400e+02	5.434e+02	6.577e+02	7.829e+02	9.192e+02	1.066e+03	1.225e+03	1.394e+03	1.575e+03	1.766e+03	1.969e+03	2.183e+03	
4.322e-01	5.667e+00	2.195e+01	4.899e+01	8.700e+01	1.359e+02	1.956e+02	2.662e+02	3.478e+02	4.402e+02	5.436e+02	6.580e+02	7.833e+02	9.196e+02	1.067e+03	1.225e+03	1.395e+03	1.575e+03	1.767e+03	1.970e+03	2.184e+03	
4.372e-01	5.673e+00	2.195e+01	4.901e+01	8.703e+01	1.359e+02	1.957e+02	2.663e+02	3.479e+02	4.404e+02	5.438e+02	6.582e+02	7.836e+02	9.199e+02	1.067e+03	1.226e+03	1.395e+03	1.576e+03	1.768e+03	1.971e+03	2.185e+03	
4.422e-01	5.678e+00	2.196e+01	4.902e+01	8.706e+01	1.360e+02	1.957e+02	2.664e+02	3.480e+02	4.405e+02	5.440e+02	6.584e+02	7.838e+02	9.202e+02	1.068e+03	1.226e+03	1.396e+03	1.576e+03	1.768e+03	1.971e+03	2.186e+03	
4.472e-01	5.681e+00	2.195e+01	4.903e+01	8.707e+01	1.360e+02	1.958e+02	2.665e+02	3.481e+02	4.406e+02	5.441e+02	6.585e+02	7.839e+02	9.204e+02	1.068e+03	1.226e+03	1.396e+03	1.577e+03	1.769e+03	1.972e+03	2.186e+03	
4.523e-01	5.684e+00	2.195e+01	4.904e+01	8.708e+01	1.360e+02	1.958e+02	2.665e+02	3.481e+02	4.406e+02	5.441e+02	6.586e+02	7.840e+02	9.204e+02	1.068e+03	1.226e+03	1.396e+03	1.577e+03	1.769e+03	1.972e+03	2.186e+03	
4.573e-01	5.686e+00	2.195e+01	4.903e+01	8.708e+01	1.360e+02	1.958e+02	2.665e+02	3.481e+02	4.406e+02	5.441e+02	6.586e+02	7.840e+02	9.204e+02	1.068e+03	1.226e+03	1.396e+03	1.577e+03	1.769e+03	1.972e+03	2.186e+03	
4.623e-01	5.688e+00	2.194e+01	4.903e+01	8.707e+01	1.360e+02	1.958e+02	2.665e+02	3.481e+02	4.406e+02	5.441e+02	6.585e+02	7.839e+02	9.203e+02	1.068e+03	1.226e+03	1.396e+03	1.577e+03	1.769e+03	1.972e+03	2.186e+03	
4.673e-01	5.688e+00	2.193e+01	4.902e+01	8.705e+01	1.359e+02	1.957e+02	2.664e+02	3.480e+02	4.405e+02	5.440e+02	6.584e+02	7.838e+02	9.202e+02	1.068e+03	1.226e+03	1.396e+03	1.576e+03	1.768e+03	1.971e+03	2.186e+03	
4.724e-01	5.687e+00	2.192e+01	4.900e+01	8.703e+01	1.359e+02	1.957e+02	2.663e+02	3.479e+02	4.404e+02	5.438e+02	6.582e+02	7.835e+02	9.199e+02	1.067e+03	1.226e+03	1.395e+03	1.576e+03	1.768e+03	1.971e+03	2.185e+03	
4.774e-01	5.685e+00	2.190e+01	4.898e+01	8.699e+01	1.359e+02	1.956e+02	2.662e+02	3.478e+02	4.402e+02	5.436e+02	6.579e+02	7.833e+02	9.196e+02	1.067e+03	1.225e+03	1.395e+03	1.575e+03	1.767e+03	1.970e+03	2.184e+03	
4.824e-01	5.683e+00	2.189e+01	4.896e+01	8.695e+01	1.358e+02	1.955e+02	2.661e+02	3.476e+02	4.400e+02	5.433e+02	6.576e+02	7.829e+02	9.191e+02	1.066e+03	1.225e+03	1.394e+03	1.575e+03	1.766e+03	1.969e+03	2.183e+03	
4.874e-01	5.679e+00	2.187e+01	4.893e+01	8.690e+01	1.357e+02	1.954e+02	2.660e+02	3.474e+02	4.398e+02	5.430e+02	6.573e+02	7.825e+02	9.186e+02	1.066e+03	1.224e+03	1.393e+03	1.574e+03	1.765e+03	1.968e+03	2.182e+03	
4.925e-01	5.675e+00	2.185e+01	4.890e+01	8.684e+01	1.356e+02	1.953e+02	2.658e+02	3.472e+02	4.395e+02	5.427e+02	6.569e+02	7.820e+02	9.181e+02	1.065e+03	1.223e+03	1.392e+03	1.573e+03	1.764e+03	1.967e+03	2.181e+03	
4.975e-01	5.670e+00	2.183e+01	4.886e+01	8.678e+01	1.355e+02	1.951e+02	2.656e+02	3.469e+02	4.392e+02	5.423e+02	6.564e+02	7.814e+02	9.174e+02	1.064e+03	1.222e+03	1.391e+03	1.572e+03	1.763e+03	1.965e+03	2.179e+03	
5.025e-01	5.664e+00	2.181e+01	4.882e+01	8.671e+01	1.354e+02	1.950e+02	2.654e+02	3.466e+02	4.388e+02	5.419e+02	6.558e+02	7.808e+02	9.166e+02	1.064e+03	1.221e+03	1.390e+03	1.570e+03	1.762e+03	1.964e+03	2.177e+03	
5.075e-01	5.657e+00	2.178e+01	4.877e+01	8.663e+01	1.353e+02	1.948e+02	2.651e+02	3.463e+02	4.384e+02	5.414e+02	6.552e+02	7.800e+02	9.158e+02	1.063e+03	1.220e+03	1.389e+03	1.569e+03	1.760e+03	1.962e+03	2.175e+03	
5.126e-01	5.649e+00	2.176e+01	4.872e+01	8.654e+01	1.352e+02	1.946e+02	2.649e+02	3.460e+02	4.380e+02	5.408e+02	6.546e+02	7.793e+02	9.149e+02	1.062e+03	1.219e+03	1.388e+03	1.567e+03	1.758e+03	1.960e+03	2.173e+03	
5.176e-01	5.640e+00	2.173e+01	4.867e+01	8.644e+01	1.350e+02	1.944e+02	2.646e+02	3.456e+02	4.375e+02	5.403e+02	6.539e+02	7.784e+02	9.139e+02	1.060e+03	1.218e+03	1.386e+03	1.566e+03	1.756e+03	1.958e+03	2.171e+03	
5.226e-01	5.631e+00	2.170e+01	4.861e+01	8.634e+01	1.348e+02	1.942e+02	2.643e+02	3.452e+02	4.370e+02	5.396e+02	6.531e+02	7.775e+02	9.129e+02	1.059e+03	1.216e+03	1.385e+03	1.564e+03	1.754e+03	1.956e+03	2.168e+03	
5.276e-01	5.621e+00	2.167e+01	4.855e+01	8.623e+01	1.347e+02	1.939e+02	2.639e+02	3.448e+02	4.364e+02	5.390e+02	6.523e+02	7.766e+02	9.117e+02	1.058e+03	1.215e+03	1.383e+03	1.562e+03	1.752e+03	1.953e+03	2.166e+03	
5.327e-01	5.610e+00	2.163e+01	4.848e+01	8.611e+01	1.345e+02	1.937e+02	2.636e+02	3.443e+02	4.359e+02	5.382e+02	6.515e+02	7.755e+02	9.105e+02	1.056e+03	1.213e+03	1.381e+03	1.560e+03	1.750e+03	1.951e+03	2.163e+03	
5.377e-01	5.598e+00	2.160e+01	4.841e+01	8.599e+01	1.343e+02	1.934e+02	2.632e+02	3.438e+02	4.353e+02	5.375e+02	6.505e+02	7.745e+02	9.093e+02	1.055e+03	1.212e+03	1.379e+03	1.558e+03	1.747e+03	1.948e+03	2.160e+03	
5.427e-01	5.585e+00	2.156e+01	4.834e+01	8.586e+01	1.341e+02	1.931e+02	2.628e+02	3.433e+02	4.346e+02	5.367e+02	6.496e+02	7.733e+02	9.079e+02	1.053e+03	1.210e+03	1.377e+03	1.555e+03	1.745e+03	1.945e+03	2.157e+03	
5.477e-01	5.572e+00	2.152e+01	4.826e+01	8.573e+01	1.339e+02	1.928e+02	2.624e+02	3.428e+02	4.339e+02	5.359e+02	6.486e+02	7.721e+02	9.065e+02	1.052e+03	1.208e+03	1.375e+03	1.553e+03	1.742e+03	1.942e+03	2.153e+03	
5.528e-01	5.558e+00	2.148e+01	4.818e+01	8.558e+01	1.337e+02	1.925e+02	2.620e+02	3.422e+02	4.332e+02	5.350e+02	6.475e+02	7.709e+02	9.050e+02	1.050e+03	1.206e+03	1.373e+03	1.550e+03	1.739e+03	1.939e+03	2.150e+03	
5.578e-01	5.544e+00	2.144e+01	4.810e+01	8.543e+01	1.334e+02	1.921e+02	2.615e+02	3.417e+02	4.325e+02	5.341e+02	6.464e+02	7.695e+02	9.035e+02	1.048e+03	1.204e+03	1.370e+03	1.548e+03	1.736e+03	1.936e+03	2.146e+03	
5.628e-01	5.528e+00	2.140e+01	4.801e+01	8.528e+01	1.332e+02	1.918e+02	2.611e+02	3.410e+02	4.317e+02	5.331e+02	6.453e+02	7.682e+02	9.019e+02	1.046e+03	1.202e+03	1.368e+03	1.545e+03	1.733e+03	1.932e+03	2.142e+03	
5.678e-01	5.513e+00	2.136e+01	4.792e+01	8.512e+01	1.330e+02	1.914e+02	2.606e+02	3.404e+02	4.309e+02	5.321e+02	6.441e+02	7.668e+02	9.002e+02	1.044e+03	1.200e+03	1.365e+03	1.542e+03	1.730e+03	1.929e+03	2.138e+03	
5.729e-01	5.496e+00	2.131e+01	4.782e+01	8.495e+01	1.327e+02	1.911e+02	2.601e+02	3.398e+02	4.301e+02	5.311e+02	6.428e+02	7.653e+02	8.985e+02	1.042e+03	1.197e+03	1.363e+03	1.539e+03	1.727e+03	1.925e+03	2.134e+03	
5.779e-01	5.479e+00	2.126e+01	4.772e+01	8.478e+01	1.324e+02	1.907e+02	2.596e+02	3.391e+02	4.292e+02	5.301e+02	6.416e+02	7.638e+02	8.967e+02	1.040e+03	1.195e+03	1.360e+03	1.536e+03	1.723e+03	1.921e+03	2.130e+03	
5.829e-01	5.462e+00	2.122e+01	4.762e+01	8.461e+01	1.322e+02	1.903e+02	2.590e+02	3.384e+02	4.284e+02	5.290e+02	6.403e+02	7.622e+02	8.949e+02	1.038e+03	1.192e+03	1.357e+03	1.533e+03	1.720e+03	1.917e+03	2.126e+03	
5.879e-01	5.444e+00	2.117e+01	4.752e+01	8.442e+01	1.319e+02	1.899e+02	2.585e+02	3.377e+02	4.275e+02	5.279e+02	6.389e+02	7.606e+02	8.930e+02	1.036e+03	1.190e+03	1.355e+03	1.530e+03	1.716e+03	1.913e+03	2.121e+03	
5.930e-01	5.425e+00	2.112e+01	4.741e+01	8.424e+01	1.316e+02	1.895e+02	2.579e+02	3.369e+02	4.265e+02	5.267e+02	6.375e+02	7.590e+02	8.911e+02	1.034e+03	1.187e+03	1.352e+03	1.527e+03	1.712e+03	1.909e+03	2.117e+03	
5.980e-01	5.407e+00	2.107e+01	4.730e+01	8.405e+01	1.313e+02	1.891e+02	2.574e+02	3.362e+02	4.256e+02	5.256e+02	6.361e+02	7.573e+02	8.891e+02	1.032e+03	1.185e+03	1.349e+03	1.523e+03	1.709e+03	1.905e+03	2.112e+03	
6.030e-01	5.387e+00	2.101e+01	4.719e+01	8.385e+01	1.310e+02	1.886e+02	2.568e+02	3.354e+02	4.246e+02	5.244e+02	6.347e+02	7.556e+02	8.871e+02	1.029e+03	1.182e+03	1.346e+03	1.520e+03	1.705e+03	1.901e+03	2.107e+03	
6.080e-01	5.368e+00	2.096e+01	4.708e+01	8.365e+01	1.307e+02	1.882e+02	2.562e+02	3.346e+02	4.236e+02	5.231e+02	6.332e+02	7.538e+02	8.850e+02	1.027e+03	1.179e+03	1.342e+03	1.516e+03	1.701e+03	1.896e+03	2.102e+03	
6.131e-01	5.348e+00	2.090e+01	4.696e+01	8.345e+01	1.304e+02	1.877e+02	2.556e+02	3.339e+02	4.226e+02	5.219e+02	6.317e+02	7.520e+02	8.829e+02	1.024e+03	1.176e+03	1.339e+03	1.513e+03	1.697e+03	1.892e+03	2.097e+03	
6.181e-01	5.328e+00	2.085e+01	4.684e+01	8.325e+01	1.301e+02	1.873e+02	2.549e+02	3.330e+02	4.216e+02	5.206e+02	6.302e+02	7.502e+02	8.808e+02	1.022e+03	1.174e+03	1.336e+03	1.509e+03	1.693e+03	1.887e+03	2.092e+03	
6.231e-01	5.307e+00	2.079e+01	4.673e+01	8.304e+01	1.297e+02	1.868e+02	2.543e+02	3.322e+02	4.206e+02	5.193e+02	6.286e+02	7.483e+02	8.786e+02	1.019e+03	1.171e+03	1.333e+03	1.505e+03	1.688e+03	1.882e+03	2.087e+03	
6.281e-01	5.287e+00	2.074e+01	4.660e+01	8.282e+01	1.294e+02	1.863e+02	2.537e+02	3.314e+02	4.195e+02	5.180e+02	6.270e+02	7.465e+02	8.764e+02	1.017e+03	1.168e+03	1.329e+03	1.501e+03	1.684e+03	1.878e+03	2.082e+03	
6.332e-01	5.266e+00	2.068e+01	4.648e+01	8.261e+01	1.291e+02	1.859e+02	2.530e+02	3.305e+02	4.184e+02	5.167e+02	6.254e+02	7.446e+02	8.742e+02	1.014e+03	1.165e+03	1.326e+03	1.498e+03	1.680e+03	1.873e+03	2.076e+03	
6.382e-01	5.245e+00	2.062e+01	4.636e+01	8.239e+01	1.287e+02	1.854e+02	2.524e+02	3.297e+02	4.173e+02	5.154e+02	6.238e+02	7.426e+02	8.719e+02	1.012e+03	1.162e+03	1.323e+03	1.494e+03	1.676e+03	1.868e+03	2.071e+03	
6.432e-01	5.223e+00	2.056e+01	4.623e+01	8.217e+01	1.284e+02	1.849e+02	2.517e+02	3.288e+02	4.162e+02	5.140e+02	6.222e+02	7.407e+02	8.696e+02	1.009e+03	1.159e+03	1.319e+03	1.490e+03	1.671e+03	1.863e+03	2.066e+03	
6.482e-01	5.202e+00	2.050e+01	4.610e+01	8.195e+01	1.280e+02	1.844e+02	2.510e+02	3.279e+02	4.151e+02	5.127e+02	6.205e+02	7.387e+02	8.673e+02	1.006e+03	1.156e+03	1.316e+03	1.486e+03	1.667e+03	1.858e+03	2.060e+03	
6.533e-01	5.180e+00	2.044e+01	4.597e+01	8.172e+01	1.277e+02	1.839e+02	2.503e+02	3.270e+02	4.140e+02	5.113e+02	6.188e+02	7.367e+02	8.650e+02	1.004e+03	1.153e+03	1.312e+03	1.482e+03	1.662e+03	1.853e+03	2.055e+03	
6.583e-01	5.159e+00	2.038e+01	4.584e+01	8.150e+01	1.273e+02	1.834e+02	2.497e+02	3.262e+02	4.129e+02	5.099e+02	6.172e+02	7.347e+02	8.626e+02	1.001e+03	1.149e+03	1.308e+03	1.478e+03	1.658e+03	1.848e+03	2.049e+03	
6.633e-01	5.137e+00	2.032e+01	4.571e+01	8.127e+01	1.270e+02	1.829e+02	2.490e+02	3.253e+02	4.118e+02	5.085e+02	6.155e+02	7.327e+02	8.603e+02	9.981e+02	1.146e+03	1.305e+03	1.474e+03	1.653e+03	1.843e+03	2.044e+03	
6.683e-01	5.115e+00	2.026e+01	4.558e+01	8.104e+01	1.266e+02	1.824e+02	2.483e+02	3.244e+02	4.106e+02	5.071e+02	6.138e+02	7.307e+02	8.579e+02	9.954e+02	1.143e+03	1.301e+03	1.470e+03	1.649e+03	1.838e+03	2.038e+03	
6.734e-01	5.094e+00	2.020e+01	4.545e+01	8.081e+01	1.263e+02	1.819e+02	2.476e+02	3.235e+02	4.095e+02	5.057e+02	6.121e+02	7.287e+02	8.555e+02	9.926e+02	1.140e+03	1.298e+03	1.466e+03	1.644e+03	1.833e+03	2.032e+03	
6.784e-01	5.072e+00	2.014e+01	4.532e+01	8.058e+01	1.259e+02	1.814e+02	2.469e+02	3.226e+02	4.083e+02	5.043e+02	6.104e+02	7.267e+02	8.531e+02	9.899e+02	1.137e+03	1.294e+03	1.462e+03	1.640e+03	1.828e+03	2.027e+03	
6.834e-01	5.051e+00	2.007e+01	4.519e+01	8.035e+01	1.256e+02	1.808e+02	2.462e+02	3.216e+02	4.072e+02	5.029e+02	6.087e+02	7.246e+02	8.508e+02	9.871e+02	1.134e+03	1.290e+03	1.458e+03	1.635e+03	1.823e+03	2.021e+03	
6.884e-01	5.029e+00	2.001e+01	4.506e+01	8.012e+01	1.252e+02	1.803e+02	2.455e+02	3.207e+02	4.060e+02	5.014e+02	6.069e+02	7.226e+02	8.484e+02	9.843e+02	1.130e+03	1.287e+03	1.453e+03	1.630e+03	1.818e+03	2.015e+03	
6.935e-01	5.008e+00	1.995e+01	4.493e+01	7.989e+01	1.249e+02	1.798e+02	2.448e+02	3.198e+02	4.049e+02	5.000e+02	6.052e+02	7.205e+02	8.460e+02	9.815e+02	1.127e+03	1.283e+03	1.449e+03	1.626e+03	1.813e+03	2.010e+03	
6.985e-01	4.986e+00	1.989e+01	4.479e+01	7.966e+01	1.245e+02	1.793e+02	2.441e+02	3.189e+02	4.038e+02	4.986e+02	6.035e+02	7.185e+02	8.436e+02	9.788e+02	1.124e+03	1.280e+03	1.445e+03	1.621e+03	1.807e+03	2.004e+03	
7.035e-01	4.965e+00	1.983e+01	4.466e+01	7.943e+01	1.241e+02	1.788e+02	2.434e+02	3.180e+02	4.026e+02	4.972e+02	6.018e+02	7.165e+02	8.412e+02	9.760e+02	1.121e+03	1.276e+03	1.441e+03	1.617e+03	1.802e+03	1.998e+03	
7.085e-01	4.944e+00	1.977e+01	4.453e+01	7.920e+01	1.238e+02	1.783e+02	2.427e+02	3.171e+02	4.015e+02	4.958e+02	6.001e+02	7.144e+02	8.388e+02	9.732e+02	1.118e+03	1.272e+03	1.437e+03	1.612e+03	1.797e+03	1.993e+03	
7.136e-01	4.923e+00	1.971e+01	4.440e+01	7.897e+01	1.234e+02	1.778e+02	2.420e+02	3.162e+02	4.003e+02	4.944e+02	5.984e+02	7.124e+02	8.364e+02	9.705e+02	1.115e+03	1.269e+03	1.433e+03	1.608e+03	1.792e+03	1.987e+03	
7.186e-01	4.903e+00	1.965e+01	4.427e+01	7.875e+01	1.231e+02	1.773e+02	2.414e+02	3.153e+02	3.992e+02	4.930e+02	5.967e+02	7.104e+02	8.341e+02	9.678e+02	1.111e+03	1.265e+03	1.429e+03	1.603e+03	1.787e+03	1.981e+03	
7.236e-01	4.882e+00	1.959e+01	4.414e+01	7.852e+01	1.227e+02	1.768e+02	2.407e+02	3.144e+02	3.981e+02	4.916e+02	5.951e+02	7.084e+02	8.318e+02	9.651e+02	1.108e+03	1.262e+03	1.425e+03	1.599e+03	1.782e+03	1.976e+03	
7.286e-01	4.862e+00	1.953e+01	4.401e+01	7.830e+01	1.224e+02	1.763e+02	2.400e+02	3.136e+02	3.970e+02	4.902e+02	5.934e+02	7.065e+02	8.294e+02	9.624e+02	1.105e+03	1.258e+03	1.421e+03	1.594e+03	1.777e+03	1.970e+03	
7.337e-01	4.842e+00	1.947e+01	4.389e+01	7.808e+01	1.220e+02	1.758e+02	2.393e+02	3.127e+02	3.959e+02	4.889e+02	5.917e+02	7.045e+02	8.271e+02	9.597e+02	1.102e+03	1.255e+03	1.417e+03	1.590e+03	1.772e+03	1.965e+03	
7.387e-01	4.823e+00	1.941e+01	4.376e+01	7.786e+01	1.217e+02	1.753e+02	2.387e+02	3.118e+02	3.948e+02	4.875e+02	5.901e+02	7.025e+02	8.248e+02	9.570e+02	1.099e+03	1.251e+03	1.413e+03	1.585e+03	1.767e+03	1.959e+03	
7.437e-01	4.803e+00	1.935e+01	4.364e+01	7.764e+01	1.214e+02	1.748e+02	2.380e+02	3.110e+02	3.937e+02	4.862e+02	5.885e+02	7.006e+02	8.226e+02	9.544e+02	1.096e+03	1.248e+03	1.409e+03	1.581e+03	1.762e+03	1.954e+03	
7.487e-01	4.784e+00	1.930e+01	4.351e+01	7.742e+01	1.210e+02	1.743e+02	2.374e+02	3.101e+02	3.926e+02	4.849e+02	5.869e+02	6.987e+02	8.203e+02	9.518e+02	1.093e+03	1.244e+03	1.406e+03	1.577e+03	1.758e+03	1.949e+03	
7.538e-01	4.765e+00	1.924e+01	4.339e+01	7.721e+01	1.207e+02	1.739e+02	2.367e+02	3.093e+02	3.916e+02	4.836e+02	5.853e+02	6.968e+02	8.181e+02	9.493e+02	1.090e+03	1.241e+03	1.402e+03	1.572e+03	1.753e+03	1.944e+03	
7.588e-01	4.747e+00	1.918e+01	4.327e+01	7.700e+01	1.204e+02	1.734e+02	2.361e+02	3.085e+02	3.905e+02	4.823e+02	5.837e+02	6.950e+02	8.160e+02	9.467e+02	1.087e+03	1.238e+03	1.398e+03	1.568e+03	1.748e+03	1.938e+03	
7.638e-01	4.728e+00	1.913e+01	4.315e+01	7.679e+01	1.201e+02	1.729e+02	2.355e+02	3.076e+02	3.895e+02	4.810e+02	5.822e+02	6.931e+02	8.138e+02	9.442e+02	1.084e+03	1.234e+03	1.394e+03	1.564e+03	1.744e+03	1.933e+03	
7.688e-01	4.711e+00	1.908e+01	4.304e+01	7.659e+01	1.197e+02	1.725e+02	2.348e+02	3.068e+02	3.885e+02	4.797e+02	5.807e+02	6.913e+02	8.117e+02	9.418e+02	1.082e+03	1.231e+03	1.391e+03	1.560e+03	1.739e+03	1.928e+03	
7.739e-01	4.693e+00	1.902e+01	4.292e+01	7.639e+01	1.194e+02	1.720e+02	2.342e+02	3.060e+02	3.875e+02	4.785e+02	5.792e+02	6.896e+02	8.096e+02	9.394e+02	1.079e+03	1.228e+03	1.387e+03	1.556e+03	1.735e+03	1.923e+03	
7.789e-01	4.676e+00	1.897e+01	4.281e+01	7.619e+01	1.191e+02	1.716e+02	2.336e+02	3.053e+02	3.865e+02	4.773e+02	5.777e+02	6.878e+02	8.076e+02	9.370e+02	1.076e+03	1.225e+03	1.384e+03	1.552e+03	1.730e+03	1.918e+03	
7.839e-01	4.659e+00	1.892e+01	4.270e+01	7.600e+01	1.188e+02	1.712e+02	2.331e+02	3.045e+02	3.855e+02	4.761e+02	5.763e+02	6.861e+02	8.056e+02	9.347e+02	1.073e+03	1.222e+03	1.380e+03	1.548e+03	1.726e+03	1.914e+03	
7.889e-01	4.643e+00	1.887e+01	4.259e+01	7.581e+01	1.185e+02	1.707e+02	2.325e+02	3.038e+02	3.846e+02	4.749e+02	5.749e+02	6.844e+02	8.036e+02	9.324e+02	1.071e+03	1.219e+03	1.377e+03	1.544e+03	1.722e+03	1.909e+03	
7.940e-01	4.627e+00	1.882e+01	4.248e+01	7.562e+01	1.182e+02	1.703e+02	2.319e+02	3.030e+02	3.836e+02	4.738e+02	5.735e+02	6.828e+02	8.017e+02	9.301e+02	1.068e+03	1.216e+03	1.374e+03	1.541e+03	1.718e+03	1.904e+03	
7.990e-01	4.611e+00	1.877e+01	4.238e+01	7.544e+01	1.180e+02	1.699e+02	2.314e+02	3.023e+02	3.827e+02	4.727e+02	5.722e+02	6.812e+02	7.998e+02	9.280e+02	1.066e+03	1.213e+03	1.370e+03	1.537e+03	1.714e+03	1.900e+03	
8.040e-01	4.596e+00	1.873e+01	4.228e+01	7.527e+01	1.177e+02	1.695e+02	2.308e+02	3.016e+02	3.819e+02	4.716e+02	5.708e+02	6.796e+02	7.979e+02	9.258e+02	1.063e+03	1.210e+03	1.367e+03	1.534e+03	1.710e+03	1.896e+03	
8.090e-01	4.581e+00	1.868e+01	4.218e+01	7.509e+01	1.174e+02	1.692e+02	2.303e+02	3.009e+02	3.810e+02	4.705e+02	5.696e+02	6.781e+02	7.961e+02	9.237e+02	1.061e+03	1.208e+03	1.364e+03	1.530e+03	1.706e+03	1.891e+03	
8.141e-01	4.567e+00	1.864e+01	4.209e+01	7.492e+01	1.172e+02	1.688e+02	2.298e+02	3.003e+02	3.802e+02	4.695e+02	5.683e+02	6.766e+02	7.944e+02	9.217e+02	1.059e+03	1.205e+03	1.361e+03	1.527e+03	1.702e+03	1.887e+03	
8.191e-01	4.553e+00	1.860e+01	4.199e+01	7.476e+01	1.169e+02	1.684e+02	2.293e+02	2.996e+02	3.793e+02	4.685e+02	5.671e+02	6.752e+02	7.927e+02	9.198e+02	1.056e+03	1.202e+03	1.358e+03	1.524e+03	1.699e+03	1.883e+03	
8.241e-01	4.539e+00	1.855e+01	4.190e+01	7.460e+01	1.167e+02	1.681e+02	2.288e+02	2.990e+02	3.786e+02	4.675e+02	5.659e+02	6.737e+02	7.910e+02	9.178e+02	1.054e+03	1.200e+03	1.355e+03	1.520e+03	1.695e+03	1.879e+03	
8.291e-01	4.526e+00	1.851e+01	4.182e+01	7.445e+01	1.164e+02	1.677e+02	2.284e+02	2.984e+02	3.778e+02	4.666e+02	5.648e+02	6.724e+02	7.895e+02	9.160e+02	1.052e+03	1.198e+03	1.353e+03	1.517e+03	1.692e+03	1.875e+03	
8.342e-01	4.513e+00	1.848e+01	4.173e+01	7.430e+01	1.162e+02	1.674e+02	2.279e+02	2.978e+02	3.771e+02	4.657e+02	5.637e+02	6.711e+02	7.879e+02	9.142e+02	1.050e+03	1.195e+03	1.350e+03	1.514e+03	1.688e+03	1.872e+03	
8.392e-01	4.501e+00	1.844e+01	4.165e+01	7.416e+01	1.160e+02	1.671e+02	2.275e+02	2.972e+02	3.763e+02	4.648e+02	5.626e+02	6.698e+02	7.864e+02	9.125e+02	1.048e+03	1.193e+03	1.347e+03	1.511e+03	1.685e+03	1.868e+03	
8.442e-01	4.489e+00	1.840e+01	4.157e+01	7.402e+01	1.157e+02	1.668e+02	2.271e+02	2.967e+02	3.756e+02	4.639e+02	5.616e+02	6.686e+02	7.850e+02	9.108e+02	1.046e+03	1.191e+03	1.345e+03	1.509e+03	1.682e+03	1.865e+03	
8.492e-01	4.478e+00	1.837e+01	4.150e+01	7.389e+01	1.155e+02	1.665e+02	2.267e+02	2.962e+02	3.750e+02	4.631e+02	5.606e+02	6.674e+02	7.836e+02	9.092e+02	1.044e+03	1.189e+03	1.343e+03	1.506e+03	1.679e+03	1.862e+03	
8.543e-01	4.467e+00	1.834e+01	4.142e+01	7.376e+01	1.153e+02	1.662e+02	2.263e+02	2.957e+02	3.743e+02	4.623e+02	5.596e+02	6.663e+02	7.823e+02	9.077e+02	1.042e+03	1.187e+03	1.340e+03	1.504e+03	1.676e+03	1.858e+03	
8.593e-01	4.457e+00	1.830e+01	4.135e+01	7.364e+01	1.152e+02	1.659e+02	2.259e+02	2.952e+02	3.737e+02	4.616e+02	5.587e+02	6.652e+02	7.810e+02	9.062e+02	1.041e+03	1.185e+03	1.338e+03	1.501e+03	1.673e+03	1.855e+03	
8.643e-01	4.447e+00	1.827e+01	4.129e+01	7.352e+01	1.150e+02	1.657e+02	2.256e+02	2.947e+02	3.732e+02	4.609e+02	5.579e+02	6.642e+02	7.798e+02	9.048e+02	1.039e+03	1.183e+03	1.336e+03	1.499e+03	1.671e+03	1.853e+03	
8.693e-01	4.437e+00	1.825e+01	4.123e+01	7.341e+01	1.148e+02	1.654e+02	2.252e+02	2.943e+02	3.726e+02	4.602e+02	5.570e+02	6.632e+02	7.786e+02	9.034e+02	1.038e+03	1.181e+03	1.334e+03	1.497e+03	1.668e+03	1.850e+03	
8.744e-01	4.428e+00	1.822e+01	4.117e+01	7.331e+01	1.146e+02	1.652e+02	2.249e+02	2.939e+02	3.721e+02	4.595e+02	5.563e+02	6.623e+02	7.776e+02	9.022e+02	1.036e+03	1.180e+03	1.332e+03	1.494e+03	1.666e+03	1.847e+03	
8.794e-01	4.420e+00	1.819e+01	4.111e+01	7.321e+01	1.145e+02	1.650e+02	2.246e+02	2.935e+02	3.716e+02	4.589e+02	5.555e+02	6.614e+02	7.765e+02	9.010e+02	1.035e+03	1.178e+03	1.331e+03	1.492e+03	1.664e+03	1.845e+03	
8.844e-01	4.411e+00	1.817e+01	4.106e+01	7.312e+01	1.143e+02	1.648e+02	2.243e+02	2.931e+02	3.711e+02	4.584e+02	5.548e+02	6.606e+02	7.756e+02	8.999e+02	1.034e+03	1.176e+03	1.329e+03	1.491e+03	1.662e+03	1.843e+03	
8.894e-01	4.404e+00	1.815e+01	4.101e+01	7.303e+01	1.142e+02	1.646e+02	2.241e+02	2.928e+02	3.707e+02	4.578e+02	5.542e+02	6.598e+02	7.747e+02	8.988e+02	1.032e+03	1.175e+03	1.327e+03	1.489e+03	1.660e+03	1.840e+03	
8.945e-01	4.397e+00	1.813e+01	4.096e+01	7.295e+01	1.141e+02	1.644e+02	2.238e+02	2.925e+02	3.703e+02	4.573e+02	5.536e+02	6.591e+02	7.738e+02	8.978e+02	1.031e+03	1.174e+03	1.326e+03	1.487e+03	1.658e+03	1.838e+03	
8.995e-01	4.390e+00	1.811e+01	4.092e+01	7.288e+01	1.140e+02	1.642e+02	2.236e+02	2.922e+02	3.699e+02	4.569e+02	5.530e+02	6.584e+02	7.730e+02	8.969e+02	1.030e+03	1.173e+03	1.325e+03	1.486e+03	1.656e+03	1.837e+03	
9.045e-01	4.384e+00	1.809e+01	4.088e+01	7.281e+01	1.139e+02	1.641e+02	2.234e+02	2.919e+02	3.696e+02	4.564e+02	5.525e+02	6.578e+02	7.723e+02	8.961e+02	1.029e+03	1.172e+03	1.323e+03	1.484e+03	1.655e+03	1.835e+03	
9.095e-01	4.378e+00	1.808e+01	4.085e+01	7.275e+01	1.138e+02	1.639e+02	2.232e+02	2.917e+02	3.693e+02	4.561e+02	5.520e+02	6.572e+02	7.717e+02	8.954e+02	1.028e+03	1.171e+03	1.322e+03	1.483e+03	1.654e+03	1.833e+03	
9.146e-01	4.373e+00	1.806e+01	4.082e+01	7.269e+01	1.137e+02	1.638e+02	2.230e+02	2.914e+02	3.690e+02	4.557e+02	5.516e+02	6.567e+02	7.711e+02	8.947e+02	1.028e+03	1.170e+03	1.321e+03	1.482e+03	1.652e+03	1.832e+03	
9.196e-01	4.368e+00	1.805e+01	4.079e+01	7.264e+01	1.136e+02	1.637e+02	2.229e+02	2.912e+02	3.687e+02	4.554e+02	5.513e+02	6.563e+02	7.706e+02	8.941e+02	1.027e+03	1.169e+03	1.320e+03	1.481e+03	1.651e+03	1.831e+03	
9.246e-01	4.364e+00	1.804e+01	4.077e+01	7.260e+01	1.135e+02	1.636e+02	2.228e+02	2.911e+02	3.685e+02	4.551e+02	5.509e+02	6.559e+02	7.701e+02	8.936e+02	1.026e+03	1.168e+03	1.320e+03	1.480e+03	1.650e+03	1.830e+03	
9.296e-01	4.360e+00	1.803e+01	4.075e+01	7.256e+01	1.135e+02	1.635e+02	2.227e+02	2.909e+02	3.683e+02	4.549e+02	5.507e+02	6.556e+02	7.697e+02	8.931e+02	1.026e+03	1.168e+03	1.319e+03	1.479e+03	1.649e+03	1.829e+03	
9.347e-01	4.357e+00	1.803e+01	4.073e+01	7.253e+01	1.134e+02	1.634e+02	2.226e+02	2.908e+02	3.682e+02	4.547e+02	5.504e+02	6.553e+02	7.694e+02	8.927e+02	1.025e+03	1.167e+03	1.318e+03	1.479e+03	1.649e+03	1.828e+03	
9.397e-01	4.355e+00	1.802e+01	4.072e+01	7.251e+01	1.134e+02	1.634e+02	2.225e+02	2.907e+02	3.681e+02	4.546e+02	5.502e+02	6.551e+02	7.692e+02	8.924e+02	1.025e+03	1.167e+03	1.318e+03	1.478e+03	1.648e+03	1.827e+03	
9.447e-01	4.352e+00	1.802e+01	4.071e+01	7.249e+01	1.134e+02	1.633e+02	2.224e+02	2.906e+02	3.680e+02	4.545e+02	5.501e+02	6.549e+02	7.690e+02	8.922e+02	1.025e+03	1.167e+03	1.318e+03	1.478e+03	1.648e+03	1.827e+03	
9.497e-01	4.351e+00	1.802e+01	4.070e+01	7.248e+01	1.134e+02	1.633e+02	2.224e+02	2.906e+02	3.679e+02	4.544e+02	5.500e+02	6.548e+02	7.689e+02	8.921e+02	1.025e+03	1.166e+03	1.317e+03	1.478e+03	1.647e+03	1.827e+03	
9.548e-01	4.349e+00	1.802e+01	4.070e+01	7.248e+01	1.133e+02	1.633e+02	2.224e+02	2.906e+02	3.679e+02	4.544e+02	5.500e+02	6.548e+02	7.688e+02	8.920e+02	1.024e+03	1.166e+03	1.317e+03	1.478e+03	1.647e+03	1.826e+03	
9.598e-01	4.349e+00	1.802e+01	4.071e+01	7.248e+01	1.134e+02	1.633e+02	2.224e+02	2.906e+02	3.679e+02	4.544e+02	5.500e+02	6.548e+02	7.688e+02	8.920e+02	1.025e+03	1.166e+03	1.317e+03	1.478e+03	1.647e+03	1.827e+03	
9.648e-01	4.348e+00	1.802e+01	4.071e+01	7.249e+01	1.134e+02	1.633e+02	2.224e+02	2.906e+02	3.679e+02	4.544e+02	5.501e+02	6.549e+02	7.689e+02	8.921e+02	1.025e+03	1.166e+03	1.317e+03	1.478e+03	1.648e+03	1.827e+03	
9.698e-01	4.348e+00	1.803e+01	4.072e+01	7.251e+01	1.134e+02	1.634e+02	2.225e+02	2.907e+02	3.680e+02	4.545e+02	5.502e+02	6.550e+02	7.690e+02	8.923e+02	1.025e+03	1.167e+03	1.318e+03	1.478e+03	1.648e+03	1.827e+03	
9.749e-01	4.349e+00	1.804e+01	4.073e+01	7.253e+01	1.134e+02	1.634e+02	2.225e+02	2.908e+02	3.681e+02	4.546e+02	5.503e+02	6.552e+02	7.693e+02	8.926e+02	1.025e+03	1.167e+03	1.318e+03	1.479e+03	1.648e+03	1.828e+03	
9.799e-01	4.350e+00	1.804e+01	4.075e+01	7.256e+01	1.135e+02	1.635e+02	2.226e+02	2.909e+02	3.683e+02	4.548e+02	5.505e+02	6.554e+02	7.695e+02	8.929e+02	1.025e+03	1.167e+03	1.319e+03	1.479e+03	1.649e+03	1.828e+03	
9.849e-01	4.352e+00	1.806e+01	4.077e+01	7.259e+01	1.135e+02	1.636e+02	2.227e+02	2.910e+02	3.684e+02	4.550e+02	5.508e+02	6.557e+02	7.699e+02	8.933e+02	1.026e+03	1.168e+03	1.319e+03	1.480e+03	1.650e+03	1.829e+03	
9.899e-01	4.354e+00	1.807e+01	4.080e+01	7.263e+01	1.136e+02	1.636e+02	2.228e+02	2.912e+02	3.686e+02	4.553e+02	5.511e+02	6.561e+02	7.703e+02	8.938e+02	1.027e+03	1.169e+03	1.320e+03	1.481e+03	1.651e+03	1.830e+03	
9.950e-01	4.357e+00	1.808e+01	4.082e+01	7.268e+01	1.137e+02	1.637e+02	2.230e+02	2.913e+02	3.689e+02	4.555e+02	5.514e+02	6.565e+02	7.708e+02	8.943e+02	1.027e+03	1.169e+03	1.321e+03	1.481e+03	1.652e+03	1.831e+03	
1.000e+00	4.360e+00	1.810e+01	4.086e+01	7.274e+01	1.137e+02	1.639e+02	2.231e+02	2.915e+02	3.691e+02	4.559e+02	5.518e+02	6.570e+02	7.713e+02	8.950e+02	1.028e+03	1.170e+03	1.322e+03	1.483e+03	1.653e+03	1.833e+03	


==> DtN_vp_alpha_1.txt <==
transcoo real_lambda_1 real_lambda_2 real_lambda_3 real_lambda_4 real_lambda_5 real_lambda_6 real_lambda_7 real_lambda_8 real_lambda_9 real_lambda_10 real_lambda_11 real_lambda_12 real_lambda_13 real_lambda_14 real_lambda_15 real_lambda_16 real_lambda_17 real_lambda_18 real_lambda_19 real_lambda_20 
0.000e+00	3.881e+00	1.660e+01	3.763e+01	6.710e+01	1.050e+02	1.514e+02	2.062e+02	2.694e+02	3.412e+02	4.214e+02	5.101e+02	6.074e+02	7.131e+02	8.275e+02	9.504e+02	1.082e+03	1.222e+03	1.371e+03	1.528e+03	1.695e+03	
0.000e+00	6.679e+00	2.527e+01	5.493e+01	9.772e+01	1.525e+02	2.194e+02	2.986e+02	3.900e+02	4.936e+02	6.095e+02	7.377e+02	8.782e+02	1.031e+03	1.196e+03	1.374e+03	1.564e+03	1.766e+03	1.981e+03	2.209e+03	2.449e+03	
0.000e+00	3.896e+00	1.677e+01	3.799e+01	6.768e+01	1.059e+02	1.526e+02	2.078e+02	2.716e+02	3.439e+02	4.247e+02	5.141e+02	6.121e+02	7.187e+02	8.340e+02	9.578e+02	1.090e+03	1.232e+03	1.382e+03	1.540e+03	1.708e+03	
5.025e-03	3.901e+00	1.680e+01	3.806e+01	6.781e+01	1.061e+02	1.529e+02	2.082e+02	2.721e+02	3.445e+02	4.255e+02	5.150e+02	6.132e+02	7.200e+02	8.354e+02	9.595e+02	1.092e+03	1.234e+03	1.384e+03	1.543e+03	1.711e+03	
1.005e-02	3.907e+00	1.684e+01	3.814e+01	6.794e+01	1.063e+02	1.532e+02	2.086e+02	2.726e+02	3.451e+02	4.263e+02	5.160e+02	6.143e+02	7.213e+02	8.370e+02	9.613e+02	1.094e+03	1.236e+03	1.387e+03	1.546e+03	1.714e+03	
1.508e-02	3.914e+00	1.688e+01	3.823e+01	6.809e+01	1.065e+02	1.535e+02	2.090e+02	2.731e+02	3.458e+02	4.271e+02	5.171e+02	6.156e+02	7.228e+02	8.387e+02	9.633e+02	1.097e+03	1.239e+03	1.389e+03	1.549e+03	1.717e+03	
2.010e-02	3.922e+00	1.693e+01	3.832e+01	6.825e+01	1.067e+02	1.538e+02	2.095e+02	2.738e+02	3.466e+02	4.281e+02	5.182e+02	6.170e+02	7.244e+02	8.406e+02	9.654e+02	1.099e+03	1.241e+03	1.393e+03	1.552e+03	1.721e+03	
2.513e-02	3.930e+00	1.697e+01	3.842e+01	6.842e+01	1.070e+02	1.542e+02	2.100e+02	2.744e+02	3.474e+02	4.291e+02	5.195e+02	6.185e+02	7.262e+02	8.426e+02	9.677e+02	1.102e+03	1.244e+03	1.396e+03	1.556e+03	1.725e+03	
3.015e-02	3.939e+00	1.702e+01	3.853e+01	6.861e+01	1.073e+02	1.546e+02	2.105e+02	2.751e+02	3.483e+02	4.302e+02	5.208e+02	6.200e+02	7.280e+02	8.447e+02	9.702e+02	1.104e+03	1.248e+03	1.399e+03	1.560e+03	1.730e+03	
3.518e-02	3.949e+00	1.708e+01	3.865e+01	6.880e+01	1.076e+02	1.550e+02	2.111e+02	2.759e+02	3.493e+02	4.314e+02	5.222e+02	6.217e+02	7.300e+02	8.470e+02	9.728e+02	1.107e+03	1.251e+03	1.403e+03	1.564e+03	1.735e+03	
4.020e-02	3.959e+00	1.713e+01	3.877e+01	6.901e+01	1.079e+02	1.555e+02	2.117e+02	2.767e+02	3.503e+02	4.326e+02	5.237e+02	6.235e+02	7.321e+02	8.494e+02	9.756e+02	1.111e+03	1.254e+03	1.407e+03	1.569e+03	1.739e+03	
4.523e-02	3.971e+00	1.719e+01	3.890e+01	6.923e+01	1.082e+02	1.560e+02	2.124e+02	2.775e+02	3.514e+02	4.339e+02	5.253e+02	6.254e+02	7.343e+02	8.520e+02	9.786e+02	1.114e+03	1.258e+03	1.411e+03	1.574e+03	1.745e+03	
5.025e-02	3.983e+00	1.726e+01	3.903e+01	6.946e+01	1.086e+02	1.565e+02	2.131e+02	2.784e+02	3.525e+02	4.353e+02	5.270e+02	6.274e+02	7.366e+02	8.547e+02	9.817e+02	1.118e+03	1.262e+03	1.416e+03	1.579e+03	1.750e+03	
5.528e-02	3.996e+00	1.732e+01	3.918e+01	6.970e+01	1.090e+02	1.570e+02	2.138e+02	2.793e+02	3.537e+02	4.368e+02	5.287e+02	6.295e+02	7.391e+02	8.576e+02	9.850e+02	1.121e+03	1.266e+03	1.421e+03	1.584e+03	1.756e+03	
6.030e-02	4.010e+00	1.739e+01	3.933e+01	6.996e+01	1.094e+02	1.576e+02	2.145e+02	2.803e+02	3.549e+02	4.383e+02	5.306e+02	6.317e+02	7.417e+02	8.606e+02	9.884e+02	1.125e+03	1.271e+03	1.426e+03	1.589e+03	1.762e+03	
6.533e-02	4.024e+00	1.746e+01	3.948e+01	7.022e+01	1.098e+02	1.581e+02	2.153e+02	2.813e+02	3.562e+02	4.399e+02	5.325e+02	6.340e+02	7.444e+02	8.637e+02	9.920e+02	1.129e+03	1.276e+03	1.431e+03	1.595e+03	1.769e+03	
7.035e-02	4.040e+00	1.754e+01	3.964e+01	7.050e+01	1.102e+02	1.587e+02	2.161e+02	2.824e+02	3.575e+02	4.416e+02	5.345e+02	6.364e+02	7.472e+02	8.669e+02	9.957e+02	1.133e+03	1.280e+03	1.436e+03	1.601e+03	1.775e+03	
7.538e-02	4.056e+00	1.762e+01	3.981e+01	7.079e+01	1.106e+02	1.594e+02	2.170e+02	2.835e+02	3.589e+02	4.433e+02	5.366e+02	6.389e+02	7.501e+02	8.703e+02	9.996e+02	1.138e+03	1.285e+03	1.442e+03	1.607e+03	1.782e+03	
8.040e-02	4.073e+00	1.770e+01	3.999e+01	7.109e+01	1.111e+02	1.600e+02	2.179e+02	2.847e+02	3.604e+02	4.451e+02	5.388e+02	6.415e+02	7.531e+02	8.739e+02	1.004e+03	1.143e+03	1.291e+03	1.448e+03	1.614e+03	1.790e+03	
8.543e-02	4.090e+00	1.779e+01	4.017e+01	7.140e+01	1.116e+02	1.607e+02	2.188e+02	2.859e+02	3.619e+02	4.470e+02	5.410e+02	6.441e+02	7.563e+02	8.775e+02	1.008e+03	1.147e+03	1.296e+03	1.454e+03	1.621e+03	1.797e+03	
9.045e-02	4.109e+00	1.787e+01	4.036e+01	7.172e+01	1.121e+02	1.614e+02	2.198e+02	2.871e+02	3.635e+02	4.489e+02	5.434e+02	6.469e+02	7.596e+02	8.813e+02	1.012e+03	1.152e+03	1.302e+03	1.460e+03	1.628e+03	1.805e+03	
9.548e-02	4.128e+00	1.797e+01	4.056e+01	7.206e+01	1.126e+02	1.621e+02	2.207e+02	2.884e+02	3.651e+02	4.509e+02	5.458e+02	6.498e+02	7.629e+02	8.852e+02	1.017e+03	1.157e+03	1.307e+03	1.466e+03	1.635e+03	1.813e+03	
1.005e-01	4.148e+00	1.806e+01	4.076e+01	7.240e+01	1.131e+02	1.629e+02	2.218e+02	2.897e+02	3.668e+02	4.530e+02	5.483e+02	6.528e+02	7.664e+02	8.893e+02	1.021e+03	1.163e+03	1.313e+03	1.473e+03	1.642e+03	1.821e+03	
1.055e-01	4.169e+00	1.816e+01	4.097e+01	7.276e+01	1.136e+02	1.637e+02	2.228e+02	2.911e+02	3.685e+02	4.551e+02	5.509e+02	6.558e+02	7.700e+02	8.934e+02	1.026e+03	1.168e+03	1.319e+03	1.480e+03	1.650e+03	1.830e+03	
1.106e-01	4.191e+00	1.826e+01	4.119e+01	7.312e+01	1.142e+02	1.645e+02	2.239e+02	2.925e+02	3.703e+02	4.573e+02	5.535e+02	6.590e+02	7.737e+02	8.977e+02	1.031e+03	1.174e+03	1.326e+03	1.487e+03	1.658e+03	1.838e+03	
1.156e-01	4.213e+00	1.836e+01	4.141e+01	7.350e+01	1.148e+02	1.653e+02	2.250e+02	2.939e+02	3.721e+02	4.595e+02	5.562e+02	6.622e+02	7.775e+02	9.021e+02	1.036e+03	1.179e+03	1.332e+03	1.494e+03	1.666e+03	1.847e+03	
1.206e-01	4.237e+00	1.847e+01	4.163e+01	7.388e+01	1.154e+02	1.661e+02	2.261e+02	2.954e+02	3.740e+02	4.619e+02	5.590e+02	6.655e+02	7.814e+02	9.067e+02	1.041e+03	1.185e+03	1.339e+03	1.502e+03	1.675e+03	1.857e+03	
1.256e-01	4.261e+00	1.858e+01	4.187e+01	7.428e+01	1.160e+02	1.670e+02	2.273e+02	2.969e+02	3.759e+02	4.642e+02	5.619e+02	6.690e+02	7.854e+02	9.113e+02	1.047e+03	1.191e+03	1.346e+03	1.510e+03	1.683e+03	1.866e+03	
1.307e-01	4.286e+00	1.869e+01	4.211e+01	7.468e+01	1.166e+02	1.679e+02	2.285e+02	2.985e+02	3.779e+02	4.666e+02	5.648e+02	6.724e+02	7.895e+02	9.161e+02	1.052e+03	1.198e+03	1.353e+03	1.518e+03	1.692e+03	1.876e+03	
1.357e-01	4.311e+00	1.881e+01	4.235e+01	7.510e+01	1.172e+02	1.688e+02	2.297e+02	3.001e+02	3.799e+02	4.691e+02	5.678e+02	6.760e+02	7.937e+02	9.209e+02	1.058e+03	1.204e+03	1.360e+03	1.526e+03	1.701e+03	1.886e+03	
1.407e-01	4.338e+00	1.893e+01	4.260e+01	7.552e+01	1.179e+02	1.697e+02	2.310e+02	3.017e+02	3.819e+02	4.717e+02	5.709e+02	6.797e+02	7.980e+02	9.259e+02	1.063e+03	1.211e+03	1.367e+03	1.534e+03	1.710e+03	1.896e+03	
1.457e-01	4.365e+00	1.905e+01	4.286e+01	7.595e+01	1.185e+02	1.706e+02	2.322e+02	3.034e+02	3.840e+02	4.743e+02	5.740e+02	6.834e+02	8.024e+02	9.310e+02	1.069e+03	1.217e+03	1.375e+03	1.542e+03	1.719e+03	1.906e+03	
1.508e-01	4.394e+00	1.917e+01	4.312e+01	7.639e+01	1.192e+02	1.716e+02	2.335e+02	3.051e+02	3.862e+02	4.769e+02	5.772e+02	6.872e+02	8.068e+02	9.361e+02	1.075e+03	1.224e+03	1.382e+03	1.551e+03	1.729e+03	1.917e+03	
1.558e-01	4.423e+00	1.930e+01	4.338e+01	7.683e+01	1.199e+02	1.726e+02	2.349e+02	3.068e+02	3.884e+02	4.796e+02	5.805e+02	6.910e+02	8.113e+02	9.414e+02	1.081e+03	1.231e+03	1.390e+03	1.559e+03	1.739e+03	1.928e+03	
1.608e-01	4.453e+00	1.943e+01	4.365e+01	7.729e+01	1.206e+02	1.735e+02	2.362e+02	3.085e+02	3.906e+02	4.823e+02	5.838e+02	6.950e+02	8.160e+02	9.467e+02	1.087e+03	1.238e+03	1.398e+03	1.568e+03	1.749e+03	1.939e+03	
1.658e-01	4.483e+00	1.956e+01	4.393e+01	7.775e+01	1.213e+02	1.745e+02	2.376e+02	3.103e+02	3.928e+02	4.851e+02	5.871e+02	6.990e+02	8.206e+02	9.522e+02	1.094e+03	1.245e+03	1.406e+03	1.577e+03	1.759e+03	1.950e+03	
1.709e-01	4.515e+00	1.970e+01	4.421e+01	7.822e+01	1.220e+02	1.756e+02	2.390e+02	3.121e+02	3.951e+02	4.879e+02	5.905e+02	7.030e+02	8.254e+02	9.577e+02	1.100e+03	1.252e+03	1.414e+03	1.586e+03	1.769e+03	1.961e+03	
1.759e-01	4.547e+00	1.984e+01	4.449e+01	7.869e+01	1.227e+02	1.766e+02	2.404e+02	3.140e+02	3.974e+02	4.908e+02	5.940e+02	7.071e+02	8.302e+02	9.633e+02	1.106e+03	1.259e+03	1.423e+03	1.596e+03	1.779e+03	1.973e+03	
1.809e-01	4.580e+00	1.997e+01	4.478e+01	7.917e+01	1.234e+02	1.777e+02	2.418e+02	3.158e+02	3.998e+02	4.936e+02	5.975e+02	7.113e+02	8.351e+02	9.690e+02	1.113e+03	1.267e+03	1.431e+03	1.605e+03	1.790e+03	1.984e+03	
1.859e-01	4.614e+00	2.012e+01	4.507e+01	7.965e+01	1.242e+02	1.787e+02	2.432e+02	3.177e+02	4.021e+02	4.966e+02	6.010e+02	7.155e+02	8.401e+02	9.747e+02	1.119e+03	1.274e+03	1.439e+03	1.615e+03	1.800e+03	1.996e+03	
1.910e-01	4.649e+00	2.026e+01	4.536e+01	8.014e+01	1.249e+02	1.798e+02	2.447e+02	3.196e+02	4.045e+02	4.995e+02	6.046e+02	7.198e+02	8.451e+02	9.805e+02	1.126e+03	1.282e+03	1.448e+03	1.624e+03	1.811e+03	2.008e+03	
1.960e-01	4.684e+00	2.041e+01	4.565e+01	8.063e+01	1.257e+02	1.809e+02	2.461e+02	3.215e+02	4.070e+02	5.025e+02	6.082e+02	7.241e+02	8.501e+02	9.863e+02	1.133e+03	1.290e+03	1.457e+03	1.634e+03	1.822e+03	2.020e+03	
2.010e-01	4.721e+00	2.056e+01	4.595e+01	8.113e+01	1.264e+02	1.820e+02	2.476e+02	3.234e+02	4.094e+02	5.055e+02	6.119e+02	7.284e+02	8.552e+02	9.922e+02	1.140e+03	1.297e+03	1.465e+03	1.644e+03	1.833e+03	2.032e+03	
2.060e-01	4.758e+00	2.070e+01	4.625e+01	8.163e+01	1.272e+02	1.831e+02	2.491e+02	3.254e+02	4.119e+02	5.086e+02	6.155e+02	7.328e+02	8.603e+02	9.982e+02	1.146e+03	1.305e+03	1.474e+03	1.654e+03	1.844e+03	2.044e+03	
2.111e-01	4.795e+00	2.086e+01	4.655e+01	8.213e+01	1.280e+02	1.842e+02	2.506e+02	3.273e+02	4.143e+02	5.116e+02	6.192e+02	7.372e+02	8.655e+02	1.004e+03	1.153e+03	1.313e+03	1.483e+03	1.663e+03	1.855e+03	2.056e+03	
2.161e-01	4.834e+00	2.101e+01	4.685e+01	8.263e+01	1.287e+02	1.853e+02	2.521e+02	3.293e+02	4.168e+02	5.147e+02	6.229e+02	7.416e+02	8.707e+02	1.010e+03	1.160e+03	1.321e+03	1.492e+03	1.673e+03	1.866e+03	2.069e+03	
2.211e-01	4.873e+00	2.116e+01	4.715e+01	8.313e+01	1.295e+02	1.864e+02	2.536e+02	3.313e+02	4.193e+02	5.178e+02	6.267e+02	7.460e+02	8.759e+02	1.016e+03	1.167e+03	1.329e+03	1.501e+03	1.683e+03	1.877e+03	2.081e+03	
2.261e-01	4.913e+00	2.132e+01	4.746e+01	8.363e+01	1.303e+02	1.875e+02	2.552e+02	3.333e+02	4.218e+02	5.209e+02	6.304e+02	7.505e+02	8.811e+02	1.022e+03	1.174e+03	1.337e+03	1.510e+03	1.693e+03	1.888e+03	2.093e+03	
2.312e-01	4.954e+00	2.147e+01	4.776e+01	8.413e+01	1.311e+02	1.886e+02	2.567e+02	3.353e+02	4.243e+02	5.240e+02	6.342e+02	7.549e+02	8.863e+02	1.028e+03	1.181e+03	1.344e+03	1.519e+03	1.704e+03	1.899e+03	2.106e+03	
2.362e-01	4.995e+00	2.163e+01	4.806e+01	8.463e+01	1.318e+02	1.897e+02	2.582e+02	3.372e+02	4.269e+02	5.271e+02	6.379e+02	7.594e+02	8.916e+02	1.034e+03	1.188e+03	1.352e+03	1.528e+03	1.714e+03	1.910e+03	2.118e+03	
2.412e-01	5.037e+00	2.179e+01	4.836e+01	8.513e+01	1.326e+02	1.909e+02	2.597e+02	3.392e+02	4.294e+02	5.302e+02	6.417e+02	7.639e+02	8.968e+02	1.041e+03	1.195e+03	1.360e+03	1.537e+03	1.724e+03	1.922e+03	2.131e+03	
2.462e-01	5.080e+00	2.194e+01	4.865e+01	8.563e+01	1.334e+02	1.920e+02	2.612e+02	3.412e+02	4.319e+02	5.333e+02	6.454e+02	7.683e+02	9.020e+02	1.047e+03	1.202e+03	1.368e+03	1.546e+03	1.734e+03	1.933e+03	2.143e+03	
2.513e-01	5.123e+00	2.210e+01	4.895e+01	8.612e+01	1.342e+02	1.931e+02	2.628e+02	3.432e+02	4.344e+02	5.363e+02	6.491e+02	7.728e+02	9.073e+02	1.053e+03	1.209e+03	1.376e+03	1.554e+03	1.744e+03	1.944e+03	2.155e+03	
2.563e-01	5.167e+00	2.226e+01	4.924e+01	8.661e+01	1.349e+02	1.942e+02	2.643e+02	3.452e+02	4.369e+02	5.394e+02	6.529e+02	7.772e+02	9.124e+02	1.059e+03	1.216e+03	1.384e+03	1.563e+03	1.754e+03	1.955e+03	2.168e+03	
2.613e-01	5.211e+00	2.241e+01	4.953e+01	8.709e+01	1.357e+02	1.953e+02	2.658e+02	3.471e+02	4.393e+02	5.425e+02	6.566e+02	7.816e+02	9.176e+02	1.065e+03	1.223e+03	1.392e+03	1.572e+03	1.764e+03	1.966e+03	2.180e+03	
2.663e-01	5.256e+00	2.257e+01	4.981e+01	8.757e+01	1.365e+02	1.964e+02	2.673e+02	3.491e+02	4.418e+02	5.455e+02	6.602e+02	7.860e+02	9.227e+02	1.071e+03	1.230e+03	1.400e+03	1.581e+03	1.773e+03	1.977e+03	2.192e+03	
2.714e-01	5.301e+00	2.272e+01	5.009e+01	8.805e+01	1.372e+02	1.975e+02	2.687e+02	3.510e+02	4.442e+02	5.485e+02	6.639e+02	7.903e+02	9.278e+02	1.076e+03	1.236e+03	1.407e+03	1.590e+03	1.783e+03	1.988e+03	2.204e+03	
2.764e-01	5.347e+00	2.288e+01	5.037e+01	8.851e+01	1.379e+02	1.986e+02	2.702e+02	3.529e+02	4.466e+02	5.515e+02	6.675e+02	7.946e+02	9.329e+02	1.082e+03	1.243e+03	1.415e+03	1.598e+03	1.793e+03	1.999e+03	2.216e+03	
2.814e-01	5.393e+00	2.303e+01	5.064e+01	8.897e+01	1.387e+02	1.996e+02	2.717e+02	3.548e+02	4.490e+02	5.544e+02	6.710e+02	7.988e+02	9.378e+02	1.088e+03	1.250e+03	1.423e+03	1.607e+03	1.802e+03	2.010e+03	2.228e+03	
2.864e-01	5.439e+00	2.317e+01	5.090e+01	8.943e+01	1.394e+02	2.007e+02	2.731e+02	3.566e+02	4.514e+02	5.574e+02	6.746e+02	8.030e+02	9.428e+02	1.094e+03	1.256e+03	1.430e+03	1.615e+03	1.812e+03	2.020e+03	2.240e+03	
2.915e-01	5.486e+00	2.332e+01	5.115e+01	8.987e+01	1.401e+02	2.017e+02	2.745e+02	3.585e+02	4.537e+02	5.602e+02	6.780e+02	8.071e+02	9.476e+02	1.099e+03	1.263e+03	1.437e+03	1.624e+03	1.821e+03	2.030e+03	2.251e+03	
2.965e-01	5.533e+00	2.346e+01	5.140e+01	9.031e+01	1.408e+02	2.027e+02	2.759e+02	3.603e+02	4.560e+02	5.630e+02	6.814e+02	8.112e+02	9.524e+02	1.105e+03	1.269e+03	1.445e+03	1.632e+03	1.830e+03	2.041e+03	2.263e+03	
3.015e-01	5.580e+00	2.360e+01	5.164e+01	9.074e+01	1.415e+02	2.037e+02	2.772e+02	3.621e+02	4.582e+02	5.658e+02	6.848e+02	8.152e+02	9.571e+02	1.110e+03	1.275e+03	1.452e+03	1.640e+03	1.839e+03	2.051e+03	2.274e+03	
3.065e-01	5.627e+00	2.374e+01	5.188e+01	9.116e+01	1.422e+02	2.047e+02	2.786e+02	3.638e+02	4.605e+02	5.685e+02	6.881e+02	8.191e+02	9.617e+02	1.116e+03	1.281e+03	1.459e+03	1.648e+03	1.848e+03	2.061e+03	2.285e+03	
3.116e-01	5.675e+00	2.387e+01	5.210e+01	9.157e+01	1.429e+02	2.057e+02	2.799e+02	3.655e+02	4.626e+02	5.712e+02	6.913e+02	8.230e+02	9.662e+02	1.121e+03	1.287e+03	1.466e+03	1.655e+03	1.857e+03	2.070e+03	2.295e+03	
3.166e-01	5.722e+00	2.400e+01	5.232e+01	9.197e+01	1.435e+02	2.066e+02	2.812e+02	3.672e+02	4.647e+02	5.738e+02	6.945e+02	8.267e+02	9.706e+02	1.126e+03	1.293e+03	1.472e+03	1.663e+03	1.865e+03	2.080e+03	2.306e+03	
3.216e-01	5.769e+00	2.412e+01	5.253e+01	9.237e+01	1.442e+02	2.076e+02	2.824e+02	3.688e+02	4.668e+02	5.763e+02	6.975e+02	8.304e+02	9.749e+02	1.131e+03	1.299e+03	1.479e+03	1.670e+03	1.874e+03	2.089e+03	2.316e+03	
3.266e-01	5.816e+00	2.424e+01	5.273e+01	9.275e+01	1.448e+02	2.084e+02	2.836e+02	3.704e+02	4.688e+02	5.788e+02	7.005e+02	8.339e+02	9.790e+02	1.136e+03	1.305e+03	1.485e+03	1.677e+03	1.882e+03	2.098e+03	2.326e+03	
3.317e-01	5.863e+00	2.435e+01	5.292e+01	9.312e+01	1.454e+02	2.093e+02	2.848e+02	3.719e+02	4.707e+02	5.812e+02	7.034e+02	8.374e+02	9.831e+02	1.141e+03	1.310e+03	1.491e+03	1.684e+03	1.889e+03	2.106e+03	2.335e+03	
3.367e-01	5.909e+00	2.446e+01	5.310e+01	9.348e+01	1.460e+02	2.102e+02	2.859e+02	3.734e+02	4.726e+02	5.835e+02	7.062e+02	8.407e+02	9.870e+02	1.145e+03	1.315e+03	1.497e+03	1.691e+03	1.897e+03	2.115e+03	2.345e+03	
3.417e-01	5.955e+00	2.456e+01	5.327e+01	9.383e+01	1.465e+02	2.110e+02	2.870e+02	3.748e+02	4.744e+02	5.858e+02	7.089e+02	8.439e+02	9.908e+02	1.150e+03	1.320e+03	1.503e+03	1.697e+03	1.904e+03	2.123e+03	2.354e+03	
3.467e-01	6.001e+00	2.466e+01	5.344e+01	9.416e+01	1.471e+02	2.117e+02	2.881e+02	3.762e+02	4.761e+02	5.879e+02	7.115e+02	8.470e+02	9.944e+02	1.154e+03	1.325e+03	1.508e+03	1.704e+03	1.911e+03	2.131e+03	2.362e+03	
3.518e-01	6.046e+00	2.475e+01	5.359e+01	9.449e+01	1.476e+02	2.125e+02	2.891e+02	3.775e+02	4.778e+02	5.900e+02	7.140e+02	8.500e+02	9.979e+02	1.158e+03	1.330e+03	1.514e+03	1.710e+03	1.918e+03	2.138e+03	2.371e+03	
3.568e-01	6.090e+00	2.483e+01	5.374e+01	9.480e+01	1.481e+02	2.132e+02	2.901e+02	3.788e+02	4.794e+02	5.920e+02	7.164e+02	8.529e+02	1.001e+03	1.162e+03	1.334e+03	1.519e+03	1.715e+03	1.924e+03	2.145e+03	2.379e+03	
3.618e-01	6.133e+00	2.490e+01	5.388e+01	9.510e+01	1.486e+02	2.139e+02	2.910e+02	3.800e+02	4.809e+02	5.938e+02	7.187e+02	8.556e+02	1.004e+03	1.165e+03	1.338e+03	1.524e+03	1.721e+03	1.930e+03	2.152e+03	2.386e+03	
3.668e-01	6.176e+00	2.497e+01	5.400e+01	9.539e+01	1.491e+02	2.145e+02	2.918e+02	3.811e+02	4.824e+02	5.956e+02	7.209e+02	8.582e+02	1.007e+03	1.169e+03	1.342e+03	1.528e+03	1.726e+03	1.936e+03	2.159e+03	2.393e+03	
3.719e-01	6.217e+00	2.503e+01	5.412e+01	9.566e+01	1.495e+02	2.151e+02	2.927e+02	3.822e+02	4.838e+02	5.973e+02	7.229e+02	8.606e+02	1.010e+03	1.172e+03	1.346e+03	1.532e+03	1.731e+03	1.942e+03	2.165e+03	2.400e+03	
3.769e-01	6.258e+00	2.509e+01	5.424e+01	9.591e+01	1.499e+02	2.157e+02	2.934e+02	3.832e+02	4.851e+02	5.989e+02	7.249e+02	8.629e+02	1.013e+03	1.175e+03	1.350e+03	1.537e+03	1.736e+03	1.947e+03	2.170e+03	2.406e+03	
3.819e-01	6.297e+00	2.514e+01	5.434e+01	9.616e+01	1.503e+02	2.162e+02	2.942e+02	3.842e+02	4.863e+02	6.004e+02	7.267e+02	8.650e+02	1.016e+03	1.178e+03	1.353e+03	1.540e+03	1.740e+03	1.952e+03	2.176e+03	2.412e+03	
3.869e-01	6.335e+00	2.518e+01	5.443e+01	9.638e+01	1.506e+02	2.167e+02	2.948e+02	3.851e+02	4.874e+02	6.018e+02	7.283e+02	8.670e+02	1.018e+03	1.181e+03	1.356e+03	1.544e+03	1.744e+03	1.956e+03	2.181e+03	2.418e+03	
3.920e-01	6.371e+00	2.521e+01	5.452e+01	9.659e+01	1.509e+02	2.172e+02	2.955e+02	3.859e+02	4.884e+02	6.031e+02	7.299e+02	8.688e+02	1.020e+03	1.183e+03	1.359e+03	1.547e+03	1.748e+03	1.960e+03	2.185e+03	2.423e+03	
3.970e-01	6.406e+00	2.523e+01	5.460e+01	9.679e+01	1.512e+02	2.176e+02	2.960e+02	3.866e+02	4.893e+02	6.042e+02	7.313e+02	8.705e+02	1.022e+03	1.186e+03	1.362e+03	1.550e+03	1.751e+03	1.964e+03	2.190e+03	2.428e+03	
4.020e-01	6.439e+00	2.525e+01	5.467e+01	9.697e+01	1.515e+02	2.180e+02	2.965e+02	3.873e+02	4.902e+02	6.053e+02	7.325e+02	8.720e+02	1.024e+03	1.188e+03	1.364e+03	1.553e+03	1.754e+03	1.967e+03	2.193e+03	2.432e+03	
4.070e-01	6.471e+00	2.526e+01	5.473e+01	9.712e+01	1.517e+02	2.183e+02	2.970e+02	3.879e+02	4.910e+02	6.062e+02	7.337e+02	8.734e+02	1.025e+03	1.190e+03	1.366e+03	1.555e+03	1.757e+03	1.970e+03	2.197e+03	2.436e+03	
4.121e-01	6.500e+00	2.527e+01	5.478e+01	9.727e+01	1.519e+02	2.186e+02	2.974e+02	3.884e+02	4.916e+02	6.070e+02	7.347e+02	8.746e+02	1.027e+03	1.191e+03	1.368e+03	1.557e+03	1.759e+03	1.973e+03	2.200e+03	2.439e+03	
4.171e-01	6.528e+00	2.526e+01	5.483e+01	9.739e+01	1.521e+02	2.188e+02	2.978e+02	3.889e+02	4.922e+02	6.077e+02	7.355e+02	8.756e+02	1.028e+03	1.193e+03	1.370e+03	1.559e+03	1.761e+03	1.975e+03	2.202e+03	2.442e+03	
4.221e-01	6.553e+00	2.525e+01	5.487e+01	9.749e+01	1.522e+02	2.190e+02	2.980e+02	3.893e+02	4.927e+02	6.083e+02	7.362e+02	8.765e+02	1.029e+03	1.194e+03	1.371e+03	1.561e+03	1.763e+03	1.977e+03	2.204e+03	2.444e+03	
4.271e-01	6.577e+00	2.524e+01	5.490e+01	9.758e+01	1.524e+02	2.192e+02	2.983e+02	3.896e+02	4.931e+02	6.088e+02	7.368e+02	8.771e+02	1.030e+03	1.195e+03	1.372e+03	1.562e+03	1.764e+03	1.979e+03	2.206e+03	2.446e+03	
4.322e-01	6.598e+00	2.522e+01	5.492e+01	9.764e+01	1.524e+02	2.193e+02	2.984e+02	3.898e+02	4.933e+02	6.092e+02	7.373e+02	8.777e+02	1.030e+03	1.195e+03	1.373e+03	1.563e+03	1.765e+03	1.980e+03	2.207e+03	2.447e+03	
4.372e-01	6.617e+00	2.519e+01	5.493e+01	9.769e+01	1.525e+02	2.194e+02	2.986e+02	3.899e+02	4.935e+02	6.094e+02	7.376e+02	8.780e+02	1.031e+03	1.196e+03	1.373e+03	1.563e+03	1.766e+03	1.981e+03	2.208e+03	2.448e+03	
4.422e-01	6.634e+00	2.516e+01	5.493e+01	9.771e+01	1.525e+02	2.194e+02	2.986e+02	3.900e+02	4.936e+02	6.095e+02	7.377e+02	8.782e+02	1.031e+03	1.196e+03	1.374e+03	1.564e+03	1.766e+03	1.981e+03	2.209e+03	2.449e+03	
4.472e-01	6.648e+00	2.512e+01	5.493e+01	9.772e+01	1.525e+02	2.194e+02	2.986e+02	3.900e+02	4.936e+02	6.095e+02	7.377e+02	8.782e+02	1.031e+03	1.196e+03	1.374e+03	1.564e+03	1.766e+03	1.981e+03	2.209e+03	2.449e+03	
4.523e-01	6.659e+00	2.508e+01	5.492e+01	9.770e+01	1.525e+02	2.194e+02	2.986e+02	3.899e+02	4.935e+02	6.094e+02	7.376e+02	8.780e+02	1.031e+03	1.196e+03	1.374e+03	1.563e+03	1.766e+03	1.981e+03	2.208e+03	2.448e+03	
4.573e-01	6.668e+00	2.503e+01	5.490e+01	9.767e+01	1.524e+02	2.193e+02	2.984e+02	3.898e+02	4.934e+02	6.092e+02	7.373e+02	8.777e+02	1.030e+03	1.196e+03	1.373e+03	1.563e+03	1.765e+03	1.980e+03	2.208e+03	2.448e+03	
4.623e-01	6.675e+00	2.498e+01	5.487e+01	9.761e+01	1.523e+02	2.192e+02	2.983e+02	3.896e+02	4.931e+02	6.088e+02	7.369e+02	8.772e+02	1.030e+03	1.195e+03	1.372e+03	1.562e+03	1.764e+03	1.979e+03	2.206e+03	2.446e+03	
4.673e-01	6.678e+00	2.492e+01	5.483e+01	9.754e+01	1.522e+02	2.190e+02	2.980e+02	3.893e+02	4.927e+02	6.084e+02	7.363e+02	8.765e+02	1.029e+03	1.194e+03	1.371e+03	1.561e+03	1.763e+03	1.978e+03	2.205e+03	2.444e+03	
4.724e-01	6.679e+00	2.486e+01	5.478e+01	9.744e+01	1.520e+02	2.188e+02	2.978e+02	3.889e+02	4.922e+02	6.078e+02	7.356e+02	8.757e+02	1.028e+03	1.193e+03	1.370e+03	1.559e+03	1.761e+03	1.976e+03	2.203e+03	2.442e+03	
4.774e-01	6.678e+00	2.480e+01	5.472e+01	9.733e+01	1.519e+02	2.186e+02	2.974e+02	3.885e+02	4.917e+02	6.071e+02	7.348e+02	8.747e+02	1.027e+03	1.191e+03	1.368e+03	1.558e+03	1.759e+03	1.973e+03	2.200e+03	2.439e+03	
4.824e-01	6.673e+00	2.473e+01	5.465e+01	9.720e+01	1.517e+02	2.183e+02	2.970e+02	3.879e+02	4.910e+02	6.063e+02	7.338e+02	8.736e+02	1.026e+03	1.190e+03	1.367e+03	1.556e+03	1.757e+03	1.971e+03	2.197e+03	2.436e+03	
4.874e-01	6.667e+00	2.466e+01	5.457e+01	9.705e+01	1.514e+02	2.179e+02	2.966e+02	3.874e+02	4.903e+02	6.054e+02	7.327e+02	8.723e+02	1.024e+03	1.188e+03	1.364e+03	1.553e+03	1.754e+03	1.968e+03	2.194e+03	2.432e+03	
4.925e-01	6.657e+00	2.459e+01	5.448e+01	9.688e+01	1.512e+02	2.176e+02	2.961e+02	3.867e+02	4.895e+02	6.044e+02	7.315e+02	8.708e+02	1.022e+03	1.186e+03	1.362e+03	1.551e+03	1.751e+03	1.965e+03	2.190e+03	2.428e+03	
4.975e-01	6.645e+00	2.452e+01	5.439e+01	9.669e+01	1.509e+02	2.172e+02	2.955e+02	3.860e+02	4.886e+02	6.033e+02	7.301e+02	8.692e+02	1.020e+03	1.184e+03	1.360e+03	1.548e+03	1.748e+03	1.961e+03	2.186e+03	2.424e+03	
5.025e-01	6.630e+00	2.444e+01	5.428e+01	9.649e+01	1.506e+02	2.167e+02	2.949e+02	3.852e+02	4.876e+02	6.020e+02	7.287e+02	8.674e+02	1.018e+03	1.182e+03	1.357e+03	1.545e+03	1.745e+03	1.957e+03	2.182e+03	2.419e+03	
5.075e-01	6.613e+00	2.436e+01	5.416e+01	9.627e+01	1.502e+02	2.162e+02	2.943e+02	3.843e+02	4.865e+02	6.007e+02	7.270e+02	8.655e+02	1.016e+03	1.179e+03	1.354e+03	1.541e+03	1.741e+03	1.953e+03	2.177e+03	2.413e+03	
5.126e-01	6.593e+00	2.427e+01	5.404e+01	9.603e+01	1.499e+02	2.157e+02	2.936e+02	3.834e+02	4.853e+02	5.993e+02	7.253e+02	8.634e+02	1.014e+03	1.176e+03	1.351e+03	1.538e+03	1.737e+03	1.948e+03	2.172e+03	2.408e+03	
5.176e-01	6.571e+00	2.419e+01	5.390e+01	9.578e+01	1.495e+02	2.152e+02	2.928e+02	3.824e+02	4.841e+02	5.978e+02	7.235e+02	8.612e+02	1.011e+03	1.173e+03	1.347e+03	1.534e+03	1.732e+03	1.943e+03	2.166e+03	2.402e+03	
5.226e-01	6.547e+00	2.410e+01	5.376e+01	9.551e+01	1.491e+02	2.146e+02	2.920e+02	3.814e+02	4.828e+02	5.961e+02	7.215e+02	8.589e+02	1.008e+03	1.170e+03	1.344e+03	1.529e+03	1.728e+03	1.938e+03	2.160e+03	2.395e+03	
5.276e-01	6.521e+00	2.401e+01	5.361e+01	9.523e+01	1.486e+02	2.140e+02	2.912e+02	3.803e+02	4.814e+02	5.944e+02	7.194e+02	8.565e+02	1.005e+03	1.167e+03	1.340e+03	1.525e+03	1.723e+03	1.932e+03	2.154e+03	2.388e+03	
5.327e-01	6.492e+00	2.392e+01	5.344e+01	9.493e+01	1.482e+02	2.133e+02	2.903e+02	3.792e+02	4.799e+02	5.926e+02	7.173e+02	8.539e+02	1.002e+03	1.163e+03	1.336e+03	1.520e+03	1.717e+03	1.926e+03	2.148e+03	2.381e+03	
5.377e-01	6.461e+00	2.382e+01	5.327e+01	9.462e+01	1.477e+02	2.126e+02	2.894e+02	3.779e+02	4.784e+02	5.907e+02	7.150e+02	8.511e+02	9.993e+02	1.159e+03	1.331e+03	1.516e+03	1.712e+03	1.920e+03	2.141e+03	2.373e+03	
5.427e-01	6.429e+00	2.373e+01	5.310e+01	9.430e+01	1.472e+02	2.119e+02	2.884e+02	3.767e+02	4.768e+02	5.888e+02	7.126e+02	8.483e+02	9.959e+02	1.156e+03	1.327e+03	1.511e+03	1.706e+03	1.914e+03	2.134e+03	2.366e+03	
5.477e-01	6.394e+00	2.363e+01	5.291e+01	9.396e+01	1.467e+02	2.112e+02	2.874e+02	3.754e+02	4.751e+02	5.867e+02	7.101e+02	8.454e+02	9.925e+02	1.151e+03	1.322e+03	1.505e+03	1.700e+03	1.907e+03	2.126e+03	2.357e+03	
5.528e-01	6.358e+00	2.353e+01	5.271e+01	9.361e+01	1.461e+02	2.104e+02	2.863e+02	3.740e+02	4.734e+02	5.846e+02	7.075e+02	8.423e+02	9.889e+02	1.147e+03	1.318e+03	1.500e+03	1.694e+03	1.900e+03	2.119e+03	2.349e+03	
5.578e-01	6.320e+00	2.343e+01	5.251e+01	9.325e+01	1.456e+02	2.096e+02	2.853e+02	3.726e+02	4.716e+02	5.824e+02	7.049e+02	8.391e+02	9.852e+02	1.143e+03	1.313e+03	1.494e+03	1.688e+03	1.893e+03	2.111e+03	2.340e+03	
5.628e-01	6.281e+00	2.332e+01	5.230e+01	9.288e+01	1.450e+02	2.088e+02	2.841e+02	3.711e+02	4.698e+02	5.801e+02	7.021e+02	8.359e+02	9.813e+02	1.139e+03	1.308e+03	1.488e+03	1.681e+03	1.886e+03	2.102e+03	2.331e+03	
5.678e-01	6.241e+00	2.322e+01	5.209e+01	9.250e+01	1.444e+02	2.079e+02	2.830e+02	3.696e+02	4.679e+02	5.778e+02	6.993e+02	8.325e+02	9.774e+02	1.134e+03	1.302e+03	1.482e+03	1.674e+03	1.878e+03	2.094e+03	2.322e+03	
5.729e-01	6.199e+00	2.311e+01	5.187e+01	9.211e+01	1.438e+02	2.071e+02	2.818e+02	3.681e+02	4.660e+02	5.754e+02	6.964e+02	8.290e+02	9.733e+02	1.129e+03	1.297e+03	1.476e+03	1.667e+03	1.870e+03	2.085e+03	2.312e+03	
5.779e-01	6.156e+00	2.300e+01	5.164e+01	9.170e+01	1.432e+02	2.062e+02	2.806e+02	3.665e+02	4.640e+02	5.729e+02	6.934e+02	8.255e+02	9.692e+02	1.124e+03	1.291e+03	1.470e+03	1.660e+03	1.862e+03	2.076e+03	2.302e+03	
5.829e-01	6.112e+00	2.289e+01	5.140e+01	9.129e+01	1.426e+02	2.052e+02	2.794e+02	3.649e+02	4.619e+02	5.704e+02	6.904e+02	8.219e+02	9.649e+02	1.120e+03	1.286e+03	1.464e+03	1.653e+03	1.854e+03	2.067e+03	2.292e+03	
5.879e-01	6.067e+00	2.277e+01	5.117e+01	9.087e+01	1.419e+02	2.043e+02	2.781e+02	3.633e+02	4.598e+02	5.678e+02	6.873e+02	8.182e+02	9.606e+02	1.114e+03	1.280e+03	1.457e+03	1.646e+03	1.846e+03	2.058e+03	2.282e+03	
5.930e-01	6.022e+00	2.266e+01	5.092e+01	9.045e+01	1.412e+02	2.034e+02	2.768e+02	3.616e+02	4.577e+02	5.652e+02	6.841e+02	8.144e+02	9.561e+02	1.109e+03	1.274e+03	1.450e+03	1.638e+03	1.837e+03	2.048e+03	2.271e+03	
5.980e-01	5.975e+00	2.254e+01	5.067e+01	9.001e+01	1.406e+02	2.024e+02	2.755e+02	3.599e+02	4.555e+02	5.625e+02	6.809e+02	8.105e+02	9.516e+02	1.104e+03	1.268e+03	1.443e+03	1.630e+03	1.829e+03	2.039e+03	2.260e+03	
6.030e-01	5.928e+00	2.242e+01	5.042e+01	8.957e+01	1.399e+02	2.014e+02	2.742e+02	3.581e+02	4.533e+02	5.598e+02	6.776e+02	8.066e+02	9.470e+02	1.099e+03	1.262e+03	1.436e+03	1.622e+03	1.820e+03	2.029e+03	2.250e+03	
6.080e-01	5.881e+00	2.230e+01	5.016e+01	8.912e+01	1.392e+02	2.004e+02	2.728e+02	3.564e+02	4.511e+02	5.571e+02	6.743e+02	8.027e+02	9.424e+02	1.093e+03	1.256e+03	1.429e+03	1.615e+03	1.811e+03	2.019e+03	2.239e+03	
6.131e-01	5.833e+00	2.218e+01	4.990e+01	8.866e+01	1.385e+02	1.994e+02	2.714e+02	3.546e+02	4.489e+02	5.543e+02	6.709e+02	7.987e+02	9.377e+02	1.088e+03	1.249e+03	1.422e+03	1.606e+03	1.802e+03	2.009e+03	2.227e+03	
6.181e-01	5.785e+00	2.206e+01	4.964e+01	8.820e+01	1.378e+02	1.984e+02	2.701e+02	3.528e+02	4.466e+02	5.515e+02	6.675e+02	7.946e+02	9.329e+02	1.082e+03	1.243e+03	1.415e+03	1.598e+03	1.793e+03	1.999e+03	2.216e+03	
6.231e-01	5.737e+00	2.194e+01	4.937e+01	8.774e+01	1.371e+02	1.974e+02	2.687e+02	3.510e+02	4.443e+02	5.486e+02	6.640e+02	7.905e+02	9.281e+02	1.077e+03	1.237e+03	1.408e+03	1.590e+03	1.784e+03	1.988e+03	2.205e+03	
6.281e-01	5.688e+00	2.181e+01	4.911e+01	8.727e+01	1.363e+02	1.963e+02	2.672e+02	3.491e+02	4.419e+02	5.457e+02	6.606e+02	7.864e+02	9.233e+02	1.071e+03	1.230e+03	1.400e+03	1.582e+03	1.774e+03	1.978e+03	2.193e+03	
6.332e-01	5.640e+00	2.169e+01	4.884e+01	8.680e+01	1.356e+02	1.953e+02	2.658e+02	3.473e+02	4.396e+02	5.428e+02	6.570e+02	7.822e+02	9.184e+02	1.066e+03	1.224e+03	1.393e+03	1.573e+03	1.765e+03	1.968e+03	2.182e+03	
6.382e-01	5.591e+00	2.156e+01	4.856e+01	8.632e+01	1.349e+02	1.942e+02	2.644e+02	3.454e+02	4.372e+02	5.399e+02	6.535e+02	7.780e+02	9.134e+02	1.060e+03	1.217e+03	1.386e+03	1.565e+03	1.755e+03	1.957e+03	2.170e+03	
6.432e-01	5.543e+00	2.143e+01	4.829e+01	8.585e+01	1.341e+02	1.932e+02	2.629e+02	3.435e+02	4.349e+02	5.370e+02	6.500e+02	7.738e+02	9.085e+02	1.054e+03	1.211e+03	1.378e+03	1.557e+03	1.746e+03	1.947e+03	2.158e+03	
6.482e-01	5.495e+00	2.131e+01	4.801e+01	8.537e+01	1.334e+02	1.921e+02	2.615e+02	3.416e+02	4.325e+02	5.341e+02	6.464e+02	7.696e+02	9.035e+02	1.048e+03	1.204e+03	1.371e+03	1.548e+03	1.736e+03	1.936e+03	2.146e+03	
6.533e-01	5.447e+00	2.118e+01	4.774e+01	8.488e+01	1.326e+02	1.910e+02	2.601e+02	3.397e+02	4.301e+02	5.311e+02	6.429e+02	7.653e+02	8.985e+02	1.043e+03	1.197e+03	1.363e+03	1.539e+03	1.727e+03	1.925e+03	2.135e+03	
6.583e-01	5.399e+00	2.105e+01	4.746e+01	8.440e+01	1.319e+02	1.900e+02	2.586e+02	3.378e+02	4.277e+02	5.282e+02	6.393e+02	7.611e+02	8.935e+02	1.037e+03	1.191e+03	1.355e+03	1.531e+03	1.717e+03	1.915e+03	2.123e+03	
6.633e-01	5.352e+00	2.092e+01	4.718e+01	8.392e+01	1.311e+02	1.889e+02	2.571e+02	3.359e+02	4.253e+02	5.252e+02	6.357e+02	7.568e+02	8.885e+02	1.031e+03	1.184e+03	1.348e+03	1.522e+03	1.708e+03	1.904e+03	2.111e+03	
6.683e-01	5.305e+00	2.079e+01	4.690e+01	8.343e+01	1.304e+02	1.878e+02	2.557e+02	3.340e+02	4.229e+02	5.222e+02	6.321e+02	7.525e+02	8.835e+02	1.025e+03	1.177e+03	1.340e+03	1.514e+03	1.698e+03	1.893e+03	2.099e+03	
6.734e-01	5.258e+00	2.066e+01	4.663e+01	8.295e+01	1.297e+02	1.867e+02	2.542e+02	3.321e+02	4.205e+02	5.193e+02	6.285e+02	7.483e+02	8.786e+02	1.019e+03	1.171e+03	1.333e+03	1.505e+03	1.689e+03	1.882e+03	2.087e+03	
6.784e-01	5.213e+00	2.054e+01	4.635e+01	8.247e+01	1.289e+02	1.857e+02	2.528e+02	3.303e+02	4.181e+02	5.163e+02	6.250e+02	7.440e+02	8.736e+02	1.014e+03	1.164e+03	1.325e+03	1.497e+03	1.679e+03	1.872e+03	2.075e+03	
6.834e-01	5.167e+00	2.041e+01	4.607e+01	8.199e+01	1.282e+02	1.846e+02	2.513e+02	3.284e+02	4.157e+02	5.134e+02	6.214e+02	7.398e+02	8.686e+02	1.008e+03	1.157e+03	1.318e+03	1.488e+03	1.669e+03	1.861e+03	2.064e+03	
6.884e-01	5.122e+00	2.028e+01	4.580e+01	8.151e+01	1.274e+02	1.835e+02	2.499e+02	3.265e+02	4.133e+02	5.105e+02	6.179e+02	7.356e+02	8.637e+02	1.002e+03	1.151e+03	1.310e+03	1.480e+03	1.660e+03	1.851e+03	2.052e+03	
6.935e-01	5.078e+00	2.016e+01	4.553e+01	8.103e+01	1.267e+02	1.825e+02	2.485e+02	3.246e+02	4.110e+02	5.075e+02	6.144e+02	7.314e+02	8.587e+02	9.964e+02	1.144e+03	1.303e+03	1.471e+03	1.650e+03	1.840e+03	2.040e+03	
6.985e-01	5.034e+00	2.003e+01	4.526e+01	8.056e+01	1.260e+02	1.814e+02	2.470e+02	3.228e+02	4.086e+02	5.047e+02	6.109e+02	7.272e+02	8.539e+02	9.907e+02	1.138e+03	1.295e+03	1.463e+03	1.641e+03	1.830e+03	2.029e+03	
7.035e-01	4.992e+00	1.991e+01	4.499e+01	8.009e+01	1.252e+02	1.804e+02	2.456e+02	3.209e+02	4.063e+02	5.018e+02	6.074e+02	7.231e+02	8.490e+02	9.851e+02	1.131e+03	1.288e+03	1.455e+03	1.632e+03	1.819e+03	2.017e+03	
7.085e-01	4.949e+00	1.979e+01	4.472e+01	7.963e+01	1.245e+02	1.794e+02	2.442e+02	3.191e+02	4.040e+02	4.989e+02	6.039e+02	7.190e+02	8.442e+02	9.795e+02	1.125e+03	1.281e+03	1.446e+03	1.623e+03	1.809e+03	2.006e+03	
7.136e-01	4.908e+00	1.966e+01	4.445e+01	7.916e+01	1.238e+02	1.783e+02	2.428e+02	3.173e+02	4.017e+02	4.961e+02	6.005e+02	7.149e+02	8.394e+02	9.739e+02	1.119e+03	1.273e+03	1.438e+03	1.613e+03	1.799e+03	1.994e+03	
7.186e-01	4.867e+00	1.954e+01	4.419e+01	7.871e+01	1.231e+02	1.773e+02	2.415e+02	3.155e+02	3.994e+02	4.933e+02	5.971e+02	7.109e+02	8.347e+02	9.685e+02	1.112e+03	1.266e+03	1.430e+03	1.604e+03	1.789e+03	1.983e+03	
7.236e-01	4.827e+00	1.942e+01	4.393e+01	7.826e+01	1.224e+02	1.763e+02	2.401e+02	3.137e+02	3.972e+02	4.905e+02	5.938e+02	7.069e+02	8.300e+02	9.630e+02	1.106e+03	1.259e+03	1.422e+03	1.595e+03	1.779e+03	1.972e+03	
7.286e-01	4.788e+00	1.931e+01	4.368e+01	7.781e+01	1.217e+02	1.753e+02	2.388e+02	3.120e+02	3.950e+02	4.878e+02	5.905e+02	7.030e+02	8.254e+02	9.577e+02	1.100e+03	1.252e+03	1.414e+03	1.586e+03	1.769e+03	1.961e+03	
7.337e-01	4.749e+00	1.919e+01	4.343e+01	7.737e+01	1.210e+02	1.744e+02	2.374e+02	3.102e+02	3.928e+02	4.851e+02	5.872e+02	6.991e+02	8.208e+02	9.524e+02	1.094e+03	1.245e+03	1.406e+03	1.578e+03	1.759e+03	1.950e+03	
7.387e-01	4.712e+00	1.908e+01	4.318e+01	7.693e+01	1.203e+02	1.734e+02	2.361e+02	3.085e+02	3.906e+02	4.824e+02	5.840e+02	6.952e+02	8.163e+02	9.471e+02	1.088e+03	1.238e+03	1.399e+03	1.569e+03	1.749e+03	1.939e+03	
7.437e-01	4.675e+00	1.897e+01	4.293e+01	7.650e+01	1.197e+02	1.724e+02	2.348e+02	3.068e+02	3.885e+02	4.798e+02	5.808e+02	6.915e+02	8.119e+02	9.420e+02	1.082e+03	1.232e+03	1.391e+03	1.560e+03	1.740e+03	1.929e+03	
7.487e-01	4.639e+00	1.886e+01	4.269e+01	7.608e+01	1.190e+02	1.715e+02	2.335e+02	3.052e+02	3.864e+02	4.772e+02	5.776e+02	6.877e+02	8.075e+02	9.369e+02	1.076e+03	1.225e+03	1.384e+03	1.552e+03	1.730e+03	1.919e+03	
7.538e-01	4.604e+00	1.875e+01	4.245e+01	7.567e+01	1.184e+02	1.706e+02	2.323e+02	3.035e+02	3.843e+02	4.747e+02	5.746e+02	6.841e+02	8.032e+02	9.319e+02	1.070e+03	1.218e+03	1.376e+03	1.544e+03	1.721e+03	1.908e+03	
7.588e-01	4.570e+00	1.864e+01	4.222e+01	7.526e+01	1.177e+02	1.697e+02	2.311e+02	3.019e+02	3.823e+02	4.722e+02	5.715e+02	6.805e+02	7.990e+02	9.270e+02	1.065e+03	1.212e+03	1.369e+03	1.536e+03	1.712e+03	1.898e+03	
7.638e-01	4.536e+00	1.854e+01	4.199e+01	7.486e+01	1.171e+02	1.688e+02	2.299e+02	3.004e+02	3.803e+02	4.697e+02	5.686e+02	6.769e+02	7.948e+02	9.222e+02	1.059e+03	1.206e+03	1.362e+03	1.528e+03	1.703e+03	1.888e+03	
7.688e-01	4.504e+00	1.844e+01	4.177e+01	7.447e+01	1.165e+02	1.679e+02	2.287e+02	2.988e+02	3.784e+02	4.673e+02	5.657e+02	6.735e+02	7.907e+02	9.175e+02	1.054e+03	1.200e+03	1.355e+03	1.520e+03	1.695e+03	1.879e+03	
7.739e-01	4.472e+00	1.834e+01	4.155e+01	7.408e+01	1.159e+02	1.671e+02	2.275e+02	2.973e+02	3.764e+02	4.649e+02	5.628e+02	6.701e+02	7.868e+02	9.129e+02	1.048e+03	1.194e+03	1.348e+03	1.512e+03	1.686e+03	1.869e+03	
7.789e-01	4.441e+00	1.824e+01	4.134e+01	7.371e+01	1.153e+02	1.662e+02	2.264e+02	2.958e+02	3.746e+02	4.626e+02	5.600e+02	6.668e+02	7.829e+02	9.084e+02	1.043e+03	1.188e+03	1.341e+03	1.505e+03	1.678e+03	1.860e+03	
7.839e-01	4.411e+00	1.815e+01	4.113e+01	7.334e+01	1.148e+02	1.654e+02	2.253e+02	2.944e+02	3.727e+02	4.604e+02	5.573e+02	6.635e+02	7.791e+02	9.039e+02	1.038e+03	1.182e+03	1.335e+03	1.497e+03	1.669e+03	1.851e+03	
7.889e-01	4.382e+00	1.805e+01	4.093e+01	7.299e+01	1.142e+02	1.646e+02	2.242e+02	2.930e+02	3.710e+02	4.582e+02	5.546e+02	6.603e+02	7.753e+02	8.996e+02	1.033e+03	1.176e+03	1.329e+03	1.490e+03	1.662e+03	1.842e+03	
7.940e-01	4.353e+00	1.796e+01	4.073e+01	7.264e+01	1.137e+02	1.638e+02	2.231e+02	2.916e+02	3.692e+02	4.560e+02	5.520e+02	6.573e+02	7.717e+02	8.954e+02	1.028e+03	1.171e+03	1.322e+03	1.483e+03	1.654e+03	1.834e+03	
7.990e-01	4.326e+00	1.788e+01	4.054e+01	7.230e+01	1.131e+02	1.631e+02	2.221e+02	2.903e+02	3.675e+02	4.539e+02	5.495e+02	6.542e+02	7.682e+02	8.913e+02	1.024e+03	1.165e+03	1.316e+03	1.477e+03	1.646e+03	1.825e+03	
8.040e-01	4.299e+00	1.779e+01	4.035e+01	7.197e+01	1.126e+02	1.623e+02	2.211e+02	2.890e+02	3.659e+02	4.519e+02	5.470e+02	6.513e+02	7.647e+02	8.873e+02	1.019e+03	1.160e+03	1.310e+03	1.470e+03	1.639e+03	1.817e+03	
8.090e-01	4.273e+00	1.771e+01	4.017e+01	7.165e+01	1.121e+02	1.616e+02	2.201e+02	2.877e+02	3.643e+02	4.499e+02	5.447e+02	6.485e+02	7.614e+02	8.835e+02	1.015e+03	1.155e+03	1.305e+03	1.464e+03	1.632e+03	1.809e+03	
8.141e-01	4.248e+00	1.763e+01	3.999e+01	7.134e+01	1.117e+02	1.609e+02	2.192e+02	2.865e+02	3.627e+02	4.480e+02	5.423e+02	6.457e+02	7.582e+02	8.797e+02	1.010e+03	1.150e+03	1.299e+03	1.457e+03	1.625e+03	1.801e+03	
8.191e-01	4.224e+00	1.756e+01	3.982e+01	7.104e+01	1.112e+02	1.603e+02	2.183e+02	2.853e+02	3.612e+02	4.462e+02	5.401e+02	6.430e+02	7.550e+02	8.761e+02	1.006e+03	1.145e+03	1.294e+03	1.451e+03	1.618e+03	1.794e+03	
8.241e-01	4.201e+00	1.748e+01	3.966e+01	7.075e+01	1.107e+02	1.596e+02	2.174e+02	2.841e+02	3.598e+02	4.444e+02	5.379e+02	6.405e+02	7.520e+02	8.726e+02	1.002e+03	1.141e+03	1.289e+03	1.446e+03	1.612e+03	1.787e+03	
8.291e-01	4.179e+00	1.741e+01	3.950e+01	7.047e+01	1.103e+02	1.590e+02	2.166e+02	2.830e+02	3.584e+02	4.426e+02	5.358e+02	6.380e+02	7.491e+02	8.692e+02	9.983e+02	1.136e+03	1.284e+03	1.440e+03	1.605e+03	1.780e+03	
8.342e-01	4.157e+00	1.735e+01	3.935e+01	7.020e+01	1.099e+02	1.584e+02	2.157e+02	2.819e+02	3.570e+02	4.410e+02	5.338e+02	6.356e+02	7.463e+02	8.659e+02	9.945e+02	1.132e+03	1.279e+03	1.434e+03	1.599e+03	1.773e+03	
8.392e-01	4.137e+00	1.728e+01	3.920e+01	6.994e+01	1.095e+02	1.578e+02	2.150e+02	2.809e+02	3.557e+02	4.394e+02	5.319e+02	6.333e+02	7.435e+02	8.628e+02	9.909e+02	1.128e+03	1.274e+03	1.429e+03	1.593e+03	1.767e+03	
8.442e-01	4.117e+00	1.722e+01	3.907e+01	6.970e+01	1.091e+02	1.573e+02	2.142e+02	2.799e+02	3.545e+02	4.378e+02	5.300e+02	6.310e+02	7.409e+02	8.597e+02	9.874e+02	1.124e+03	1.270e+03	1.424e+03	1.588e+03	1.761e+03	
8.492e-01	4.098e+00	1.716e+01	3.893e+01	6.946e+01	1.087e+02	1.567e+02	2.135e+02	2.790e+02	3.533e+02	4.364e+02	5.282e+02	6.289e+02	7.385e+02	8.568e+02	9.841e+02	1.120e+03	1.265e+03	1.419e+03	1.583e+03	1.755e+03	
8.543e-01	4.080e+00	1.710e+01	3.880e+01	6.923e+01	1.084e+02	1.562e+02	2.128e+02	2.781e+02	3.521e+02	4.349e+02	5.265e+02	6.269e+02	7.361e+02	8.541e+02	9.810e+02	1.117e+03	1.261e+03	1.415e+03	1.577e+03	1.749e+03	
8.593e-01	4.062e+00	1.705e+01	3.868e+01	6.902e+01	1.080e+02	1.557e+02	2.121e+02	2.772e+02	3.511e+02	4.336e+02	5.249e+02	6.250e+02	7.338e+02	8.515e+02	9.779e+02	1.113e+03	1.257e+03	1.411e+03	1.573e+03	1.744e+03	
8.643e-01	4.046e+00	1.700e+01	3.857e+01	6.881e+01	1.077e+02	1.553e+02	2.115e+02	2.764e+02	3.500e+02	4.323e+02	5.234e+02	6.231e+02	7.317e+02	8.490e+02	9.751e+02	1.110e+03	1.254e+03	1.406e+03	1.568e+03	1.738e+03	
8.693e-01	4.030e+00	1.695e+01	3.846e+01	6.862e+01	1.074e+02	1.548e+02	2.109e+02	2.756e+02	3.490e+02	4.311e+02	5.219e+02	6.214e+02	7.296e+02	8.466e+02	9.723e+02	1.107e+03	1.250e+03	1.403e+03	1.564e+03	1.734e+03	
8.744e-01	4.015e+00	1.691e+01	3.836e+01	6.844e+01	1.071e+02	1.544e+02	2.104e+02	2.749e+02	3.481e+02	4.300e+02	5.205e+02	6.198e+02	7.277e+02	8.444e+02	9.698e+02	1.104e+03	1.247e+03	1.399e+03	1.560e+03	1.729e+03	
8.794e-01	4.001e+00	1.687e+01	3.827e+01	6.827e+01	1.069e+02	1.541e+02	2.098e+02	2.742e+02	3.473e+02	4.289e+02	5.192e+02	6.182e+02	7.259e+02	8.423e+02	9.674e+02	1.101e+03	1.244e+03	1.395e+03	1.556e+03	1.725e+03	
8.844e-01	3.987e+00	1.683e+01	3.818e+01	6.811e+01	1.066e+02	1.537e+02	2.094e+02	2.736e+02	3.465e+02	4.279e+02	5.180e+02	6.168e+02	7.242e+02	8.403e+02	9.651e+02	1.099e+03	1.241e+03	1.392e+03	1.552e+03	1.721e+03	
8.894e-01	3.975e+00	1.679e+01	3.809e+01	6.796e+01	1.064e+02	1.534e+02	2.089e+02	2.730e+02	3.457e+02	4.270e+02	5.169e+02	6.154e+02	7.226e+02	8.385e+02	9.630e+02	1.096e+03	1.238e+03	1.389e+03	1.549e+03	1.717e+03	
8.945e-01	3.963e+00	1.676e+01	3.802e+01	6.783e+01	1.062e+02	1.531e+02	2.085e+02	2.725e+02	3.450e+02	4.261e+02	5.159e+02	6.142e+02	7.212e+02	8.368e+02	9.611e+02	1.094e+03	1.236e+03	1.386e+03	1.546e+03	1.714e+03	
8.995e-01	3.952e+00	1.673e+01	3.795e+01	6.770e+01	1.060e+02	1.528e+02	2.081e+02	2.720e+02	3.444e+02	4.253e+02	5.149e+02	6.131e+02	7.198e+02	8.352e+02	9.593e+02	1.092e+03	1.234e+03	1.384e+03	1.543e+03	1.710e+03	
9.045e-01	3.942e+00	1.670e+01	3.789e+01	6.759e+01	1.058e+02	1.525e+02	2.077e+02	2.715e+02	3.438e+02	4.246e+02	5.140e+02	6.120e+02	7.186e+02	8.338e+02	9.577e+02	1.090e+03	1.231e+03	1.381e+03	1.540e+03	1.708e+03	
9.095e-01	3.933e+00	1.668e+01	3.783e+01	6.749e+01	1.056e+02	1.523e+02	2.074e+02	2.711e+02	3.433e+02	4.240e+02	5.133e+02	6.111e+02	7.175e+02	8.326e+02	9.562e+02	1.089e+03	1.230e+03	1.379e+03	1.538e+03	1.705e+03	
9.146e-01	3.924e+00	1.666e+01	3.778e+01	6.740e+01	1.055e+02	1.521e+02	2.071e+02	2.707e+02	3.428e+02	4.234e+02	5.126e+02	6.103e+02	7.166e+02	8.314e+02	9.549e+02	1.087e+03	1.228e+03	1.377e+03	1.536e+03	1.703e+03	
9.196e-01	3.916e+00	1.664e+01	3.774e+01	6.732e+01	1.054e+02	1.519e+02	2.069e+02	2.704e+02	3.424e+02	4.229e+02	5.119e+02	6.095e+02	7.157e+02	8.304e+02	9.538e+02	1.086e+03	1.226e+03	1.376e+03	1.534e+03	1.701e+03	
9.246e-01	3.909e+00	1.662e+01	3.771e+01	6.725e+01	1.053e+02	1.517e+02	2.067e+02	2.701e+02	3.420e+02	4.225e+02	5.114e+02	6.089e+02	7.150e+02	8.296e+02	9.528e+02	1.085e+03	1.225e+03	1.374e+03	1.532e+03	1.699e+03	
9.296e-01	3.903e+00	1.661e+01	3.768e+01	6.720e+01	1.052e+02	1.516e+02	2.065e+02	2.699e+02	3.418e+02	4.221e+02	5.110e+02	6.084e+02	7.144e+02	8.289e+02	9.520e+02	1.084e+03	1.224e+03	1.373e+03	1.531e+03	1.697e+03	
9.347e-01	3.898e+00	1.660e+01	3.765e+01	6.716e+01	1.051e+02	1.515e+02	2.064e+02	2.697e+02	3.415e+02	4.218e+02	5.106e+02	6.080e+02	7.139e+02	8.283e+02	9.514e+02	1.083e+03	1.223e+03	1.372e+03	1.530e+03	1.696e+03	
9.397e-01	3.893e+00	1.660e+01	3.764e+01	6.713e+01	1.051e+02	1.514e+02	2.063e+02	2.696e+02	3.413e+02	4.216e+02	5.104e+02	6.077e+02	7.135e+02	8.279e+02	9.509e+02	1.082e+03	1.223e+03	1.372e+03	1.529e+03	1.695e+03	
9.447e-01	3.889e+00	1.660e+01	3.763e+01	6.711e+01	1.050e+02	1.514e+02	2.062e+02	2.695e+02	3.412e+02	4.215e+02	5.102e+02	6.075e+02	7.133e+02	8.276e+02	9.506e+02	1.082e+03	1.222e+03	1.371e+03	1.529e+03	1.695e+03	
9.497e-01	3.886e+00	1.660e+01	3.763e+01	6.710e+01	1.050e+02	1.514e+02	2.062e+02	2.694e+02	3.412e+02	4.214e+02	5.101e+02	6.074e+02	7.131e+02	8.275e+02	9.504e+02	1.082e+03	1.222e+03	1.371e+03	1.528e+03	1.695e+03	
9.548e-01	3.883e+00	1.660e+01	3.763e+01	6.710e+01	1.050e+02	1.514e+02	2.062e+02	2.694e+02	3.412e+02	4.214e+02	5.101e+02	6.074e+02	7.131e+02	8.275e+02	9.504e+02	1.082e+03	1.222e+03	1.371e+03	1.528e+03	1.695e+03	
9.598e-01	3.882e+00	1.661e+01	3.765e+01	6.712e+01	1.050e+02	1.514e+02	2.062e+02	2.695e+02	3.412e+02	4.215e+02	5.102e+02	6.075e+02	7.133e+02	8.276e+02	9.506e+02	1.082e+03	1.222e+03	1.371e+03	1.529e+03	1.695e+03	
9.648e-01	3.881e+00	1.662e+01	3.766e+01	6.715e+01	1.051e+02	1.515e+02	2.063e+02	2.696e+02	3.414e+02	4.216e+02	5.104e+02	6.077e+02	7.135e+02	8.279e+02	9.509e+02	1.082e+03	1.223e+03	1.372e+03	1.529e+03	1.695e+03	
9.698e-01	3.881e+00	1.663e+01	3.769e+01	6.719e+01	1.051e+02	1.515e+02	2.064e+02	2.697e+02	3.415e+02	4.218e+02	5.107e+02	6.080e+02	7.139e+02	8.283e+02	9.514e+02	1.083e+03	1.223e+03	1.372e+03	1.530e+03	1.696e+03	
9.749e-01	3.881e+00	1.664e+01	3.772e+01	6.724e+01	1.052e+02	1.516e+02	2.065e+02	2.699e+02	3.418e+02	4.221e+02	5.110e+02	6.084e+02	7.144e+02	8.289e+02	9.521e+02	1.084e+03	1.224e+03	1.373e+03	1.531e+03	1.697e+03	
9.799e-01	3.883e+00	1.666e+01	3.776e+01	6.730e+01	1.053e+02	1.518e+02	2.067e+02	2.702e+02	3.421e+02	4.225e+02	5.115e+02	6.090e+02	7.150e+02	8.296e+02	9.529e+02	1.085e+03	1.225e+03	1.374e+03	1.532e+03	1.699e+03	
9.849e-01	3.885e+00	1.668e+01	3.781e+01	6.738e+01	1.054e+02	1.519e+02	2.070e+02	2.704e+02	3.424e+02	4.230e+02	5.120e+02	6.096e+02	7.158e+02	8.305e+02	9.539e+02	1.086e+03	1.227e+03	1.376e+03	1.534e+03	1.701e+03	
9.899e-01	3.888e+00	1.671e+01	3.786e+01	6.747e+01	1.056e+02	1.521e+02	2.072e+02	2.708e+02	3.429e+02	4.235e+02	5.126e+02	6.103e+02	7.166e+02	8.315e+02	9.550e+02	1.087e+03	1.228e+03	1.378e+03	1.536e+03	1.703e+03	
9.950e-01	3.892e+00	1.674e+01	3.792e+01	6.757e+01	1.057e+02	1.524e+02	2.075e+02	2.712e+02	3.433e+02	4.241e+02	5.133e+02	6.112e+02	7.176e+02	8.327e+02	9.563e+02	1.089e+03	1.230e+03	1.379e+03	1.538e+03	1.705e+03	
1.000e+00	3.896e+00	1.677e+01	3.799e+01	6.768e+01	1.059e+02	1.526e+02	2.078e+02	2.716e+02	3.439e+02	4.247e+02	5.141e+02	6.121e+02	7.187e+02	8.340e+02	9.578e+02	1.090e+03	1.232e+03	1.382e+03	1.540e+03	1.708e+03	


==> DtN_vp_alpha_1__1_.txt <==
transcoo real_lambda_1 real_lambda_2 real_lambda_3 real_lambda_4 real_lambda_5 real_lambda_6 real_lambda_7 real_lambda_8 real_lambda_9 real_lambda_10 real_lambda_11 real_lambda_12 real_lambda_13 real_lambda_14 real_lambda_15 real_lambda_16 real_lambda_17 real_lambda_18 real_lambda_19 real_lambda_20 
0.000e+00	3.881e+00	1.660e+01	3.763e+01	6.710e+01	1.050e+02	1.514e+02	2.062e+02	2.694e+02	3.412e+02	4.214e+02	5.101e+02	6.074e+02	7.131e+02	8.275e+02	9.504e+02	1.082e+03	1.222e+03	1.371e+03	1.528e+03	1.695e+03	
0.000e+00	6.679e+00	2.527e+01	5.493e+01	9.772e+01	1.525e+02	2.194e+02	2.986e+02	3.900e+02	4.936e+02	6.095e+02	7.377e+02	8.782e+02	1.031e+03	1.196e+03	1.374e+03	1.564e+03	1.766e+03	1.981e+03	2.209e+03	2.449e+03	
0.000e+00	3.896e+00	1.677e+01	3.799e+01	6.768e+01	1.059e+02	1.526e+02	2.078e+02	2.716e+02	3.439e+02	4.247e+02	5.141e+02	6.121e+02	7.187e+02	8.340e+02	9.578e+02	1.090e+03	1.232e+03	1.382e+03	1.540e+03	1.708e+03	
5.025e-03	3.901e+00	1.680e+01	3.806e+01	6.781e+01	1.061e+02	1.529e+02	2.082e+02	2.721e+02	3.445e+02	4.255e+02	5.150e+02	6.132e+02	7.200e+02	8.354e+02	9.595e+02	1.092e+03	1.234e+03	1.384e+03	1.543e+03	1.711e+03	
1.005e-02	3.907e+00	1.684e+01	3.814e+01	6.794e+01	1.063e+02	1.532e+02	2.086e+02	2.726e+02	3.451e+02	4.263e+02	5.160e+02	6.143e+02	7.213e+02	8.370e+02	9.613e+02	1.094e+03	1.236e+03	1.387e+03	1.546e+03	1.714e+03	
1.508e-02	3.914e+00	1.688e+01	3.823e+01	6.809e+01	1.065e+02	1.535e+02	2.090e+02	2.731e+02	3.458e+02	4.271e+02	5.171e+02	6.156e+02	7.228e+02	8.387e+02	9.633e+02	1.097e+03	1.239e+03	1.389e+03	1.549e+03	1.717e+03	
2.010e-02	3.922e+00	1.693e+01	3.832e+01	6.825e+01	1.067e+02	1.538e+02	2.095e+02	2.738e+02	3.466e+02	4.281e+02	5.182e+02	6.170e+02	7.244e+02	8.406e+02	9.654e+02	1.099e+03	1.241e+03	1.393e+03	1.552e+03	1.721e+03	
2.513e-02	3.930e+00	1.697e+01	3.842e+01	6.842e+01	1.070e+02	1.542e+02	2.100e+02	2.744e+02	3.474e+02	4.291e+02	5.195e+02	6.185e+02	7.262e+02	8.426e+02	9.677e+02	1.102e+03	1.244e+03	1.396e+03	1.556e+03	1.725e+03	
3.015e-02	3.939e+00	1.702e+01	3.853e+01	6.861e+01	1.073e+02	1.546e+02	2.105e+02	2.751e+02	3.483e+02	4.302e+02	5.208e+02	6.200e+02	7.280e+02	8.447e+02	9.702e+02	1.104e+03	1.248e+03	1.399e+03	1.560e+03	1.730e+03	
3.518e-02	3.949e+00	1.708e+01	3.865e+01	6.880e+01	1.076e+02	1.550e+02	2.111e+02	2.759e+02	3.493e+02	4.314e+02	5.222e+02	6.217e+02	7.300e+02	8.470e+02	9.728e+02	1.107e+03	1.251e+03	1.403e+03	1.564e+03	1.735e+03	
4.020e-02	3.959e+00	1.713e+01	3.877e+01	6.901e+01	1.079e+02	1.555e+02	2.117e+02	2.767e+02	3.503e+02	4.326e+02	5.237e+02	6.235e+02	7.321e+02	8.494e+02	9.756e+02	1.111e+03	1.254e+03	1.407e+03	1.569e+03	1.739e+03	
4.523e-02	3.971e+00	1.719e+01	3.890e+01	6.923e+01	1.082e+02	1.560e+02	2.124e+02	2.775e+02	3.514e+02	4.339e+02	5.253e+02	6.254e+02	7.343e+02	8.520e+02	9.786e+02	1.114e+03	1.258e+03	1.411e+03	1.574e+03	1.745e+03	
5.025e-02	3.983e+00	1.726e+01	3.903e+01	6.946e+01	1.086e+02	1.565e+02	2.131e+02	2.784e+02	3.525e+02	4.353e+02	5.270e+02	6.274e+02	7.366e+02	8.547e+02	9.817e+02	1.118e+03	1.262e+03	1.416e+03	1.579e+03	1.750e+03	
5.528e-02	3.996e+00	1.732e+01	3.918e+01	6.970e+01	1.090e+02	1.570e+02	2.138e+02	2.793e+02	3.537e+02	4.368e+02	5.287e+02	6.295e+02	7.391e+02	8.576e+02	9.850e+02	1.121e+03	1.266e+03	1.421e+03	1.584e+03	1.756e+03	
6.030e-02	4.010e+00	1.739e+01	3.933e+01	6.996e+01	1.094e+02	1.576e+02	2.145e+02	2.803e+02	3.549e+02	4.383e+02	5.306e+02	6.317e+02	7.417e+02	8.606e+02	9.884e+02	1.125e+03	1.271e+03	1.426e+03	1.589e+03	1.762e+03	
6.533e-02	4.024e+00	1.746e+01	3.948e+01	7.022e+01	1.098e+02	1.581e+02	2.153e+02	2.813e+02	3.562e+02	4.399e+02	5.325e+02	6.340e+02	7.444e+02	8.637e+02	9.920e+02	1.129e+03	1.276e+03	1.431e+03	1.595e+03	1.769e+03	
7.035e-02	4.040e+00	1.754e+01	3.964e+01	7.050e+01	1.102e+02	1.587e+02	2.161e+02	2.824e+02	3.575e+02	4.416e+02	5.345e+02	6.364e+02	7.472e+02	8.669e+02	9.957e+02	1.133e+03	1.280e+03	1.436e+03	1.601e+03	1.775e+03	
7.538e-02	4.056e+00	1.762e+01	3.981e+01	7.079e+01	1.106e+02	1.594e+02	2.170e+02	2.835e+02	3.589e+02	4.433e+02	5.366e+02	6.389e+02	7.501e+02	8.703e+02	9.996e+02	1.138e+03	1.285e+03	1.442e+03	1.607e+03	1.782e+03	
8.040e-02	4.073e+00	1.770e+01	3.999e+01	7.109e+01	1.111e+02	1.600e+02	2.179e+02	2.847e+02	3.604e+02	4.451e+02	5.388e+02	6.415e+02	7.531e+02	8.739e+02	1.004e+03	1.143e+03	1.291e+03	1.448e+03	1.614e+03	1.790e+03	
8.543e-02	4.090e+00	1.779e+01	4.017e+01	7.140e+01	1.116e+02	1.607e+02	2.188e+02	2.859e+02	3.619e+02	4.470e+02	5.410e+02	6.441e+02	7.563e+02	8.775e+02	1.008e+03	1.147e+03	1.296e+03	1.454e+03	1.621e+03	1.797e+03	
9.045e-02	4.109e+00	1.787e+01	4.036e+01	7.172e+01	1.121e+02	1.614e+02	2.198e+02	2.871e+02	3.635e+02	4.489e+02	5.434e+02	6.469e+02	7.596e+02	8.813e+02	1.012e+03	1.152e+03	1.302e+03	1.460e+03	1.628e+03	1.805e+03	
9.548e-02	4.128e+00	1.797e+01	4.056e+01	7.206e+01	1.126e+02	1.621e+02	2.207e+02	2.884e+02	3.651e+02	4.509e+02	5.458e+02	6.498e+02	7.629e+02	8.852e+02	1.017e+03	1.157e+03	1.307e+03	1.466e+03	1.635e+03	1.813e+03	
1.005e-01	4.148e+00	1.806e+01	4.076e+01	7.240e+01	1.131e+02	1.629e+02	2.218e+02	2.897e+02	3.668e+02	4.530e+02	5.483e+02	6.528e+02	7.664e+02	8.893e+02	1.021e+03	1.163e+03	1.313e+03	1.473e+03	1.642e+03	1.821e+03	
1.055e-01	4.169e+00	1.816e+01	4.097e+01	7.276e+01	1.136e+02	1.637e+02	2.228e+02	2.911e+02	3.685e+02	4.551e+02	5.509e+02	6.558e+02	7.700e+02	8.934e+02	1.026e+03	1.168e+03	1.319e+03	1.480e+03	1.650e+03	1.830e+03	
1.106e-01	4.191e+00	1.826e+01	4.119e+01	7.312e+01	1.142e+02	1.645e+02	2.239e+02	2.925e+02	3.703e+02	4.573e+02	5.535e+02	6.590e+02	7.737e+02	8.977e+02	1.031e+03	1.174e+03	1.326e+03	1.487e+03	1.658e+03	1.838e+03	
1.156e-01	4.213e+00	1.836e+01	4.141e+01	7.350e+01	1.148e+02	1.653e+02	2.250e+02	2.939e+02	3.721e+02	4.595e+02	5.562e+02	6.622e+02	7.775e+02	9.021e+02	1.036e+03	1.179e+03	1.332e+03	1.494e+03	1.666e+03	1.847e+03	
1.206e-01	4.237e+00	1.847e+01	4.163e+01	7.388e+01	1.154e+02	1.661e+02	2.261e+02	2.954e+02	3.740e+02	4.619e+02	5.590e+02	6.655e+02	7.814e+02	9.067e+02	1.041e+03	1.185e+03	1.339e+03	1.502e+03	1.675e+03	1.857e+03	
1.256e-01	4.261e+00	1.858e+01	4.187e+01	7.428e+01	1.160e+02	1.670e+02	2.273e+02	2.969e+02	3.759e+02	4.642e+02	5.619e+02	6.690e+02	7.854e+02	9.113e+02	1.047e+03	1.191e+03	1.346e+03	1.510e+03	1.683e+03	1.866e+03	
1.307e-01	4.286e+00	1.869e+01	4.211e+01	7.468e+01	1.166e+02	1.679e+02	2.285e+02	2.985e+02	3.779e+02	4.666e+02	5.648e+02	6.724e+02	7.895e+02	9.161e+02	1.052e+03	1.198e+03	1.353e+03	1.518e+03	1.692e+03	1.876e+03	
1.357e-01	4.311e+00	1.881e+01	4.235e+01	7.510e+01	1.172e+02	1.688e+02	2.297e+02	3.001e+02	3.799e+02	4.691e+02	5.678e+02	6.760e+02	7.937e+02	9.209e+02	1.058e+03	1.204e+03	1.360e+03	1.526e+03	1.701e+03	1.886e+03	
1.407e-01	4.338e+00	1.893e+01	4.260e+01	7.552e+01	1.179e+02	1.697e+02	2.310e+02	3.017e+02	3.819e+02	4.717e+02	5.709e+02	6.797e+02	7.980e+02	9.259e+02	1.063e+03	1.211e+03	1.367e+03	1.534e+03	1.710e+03	1.896e+03	
1.457e-01	4.365e+00	1.905e+01	4.286e+01	7.595e+01	1.185e+02	1.706e+02	2.322e+02	3.034e+02	3.840e+02	4.743e+02	5.740e+02	6.834e+02	8.024e+02	9.310e+02	1.069e+03	1.217e+03	1.375e+03	1.542e+03	1.719e+03	1.906e+03	
1.508e-01	4.394e+00	1.917e+01	4.312e+01	7.639e+01	1.192e+02	1.716e+02	2.335e+02	3.051e+02	3.862e+02	4.769e+02	5.772e+02	6.872e+02	8.068e+02	9.361e+02	1.075e+03	1.224e+03	1.382e+03	1.551e+03	1.729e+03	1.917e+03	
1.558e-01	4.423e+00	1.930e+01	4.338e+01	7.683e+01	1.199e+02	1.726e+02	2.349e+02	3.068e+02	3.884e+02	4.796e+02	5.805e+02	6.910e+02	8.113e+02	9.414e+02	1.081e+03	1.231e+03	1.390e+03	1.559e+03	1.739e+03	1.928e+03	
1.608e-01	4.453e+00	1.943e+01	4.365e+01	7.729e+01	1.206e+02	1.735e+02	2.362e+02	3.085e+02	3.906e+02	4.823e+02	5.838e+02	6.950e+02	8.160e+02	9.467e+02	1.087e+03	1.238e+03	1.398e+03	1.568e+03	1.749e+03	1.939e+03	
1.658e-01	4.483e+00	1.956e+01	4.393e+01	7.775e+01	1.213e+02	1.745e+02	2.376e+02	3.103e+02	3.928e+02	4.851e+02	5.871e+02	6.990e+02	8.206e+02	9.522e+02	1.094e+03	1.245e+03	1.406e+03	1.577e+03	1.759e+03	1.950e+03	
1.709e-01	4.515e+00	1.970e+01	4.421e+01	7.822e+01	1.220e+02	1.756e+02	2.390e+02	3.121e+02	3.951e+02	4.879e+02	5.905e+02	7.030e+02	8.254e+02	9.577e+02	1.100e+03	1.252e+03	1.414e+03	1.586e+03	1.769e+03	1.961e+03	
1.759e-01	4.547e+00	1.984e+01	4.449e+01	7.869e+01	1.227e+02	1.766e+02	2.404e+02	3.140e+02	3.974e+02	4.908e+02	5.940e+02	7.071e+02	8.302e+02	9.633e+02	1.106e+03	1.259e+03	1.423e+03	1.596e+03	1.779e+03	1.973e+03	
1.809e-01	4.580e+00	1.997e+01	4.478e+01	7.917e+01	1.234e+02	1.777e+02	2.418e+02	3.158e+02	3.998e+02	4.936e+02	5.975e+02	7.113e+02	8.351e+02	9.690e+02	1.113e+03	1.267e+03	1.431e+03	1.605e+03	1.790e+03	1.984e+03	
1.859e-01	4.614e+00	2.012e+01	4.507e+01	7.965e+01	1.242e+02	1.787e+02	2.432e+02	3.177e+02	4.021e+02	4.966e+02	6.010e+02	7.155e+02	8.401e+02	9.747e+02	1.119e+03	1.274e+03	1.439e+03	1.615e+03	1.800e+03	1.996e+03	
1.910e-01	4.649e+00	2.026e+01	4.536e+01	8.014e+01	1.249e+02	1.798e+02	2.447e+02	3.196e+02	4.045e+02	4.995e+02	6.046e+02	7.198e+02	8.451e+02	9.805e+02	1.126e+03	1.282e+03	1.448e+03	1.624e+03	1.811e+03	2.008e+03	
1.960e-01	4.684e+00	2.041e+01	4.565e+01	8.063e+01	1.257e+02	1.809e+02	2.461e+02	3.215e+02	4.070e+02	5.025e+02	6.082e+02	7.241e+02	8.501e+02	9.863e+02	1.133e+03	1.290e+03	1.457e+03	1.634e+03	1.822e+03	2.020e+03	
2.010e-01	4.721e+00	2.056e+01	4.595e+01	8.113e+01	1.264e+02	1.820e+02	2.476e+02	3.234e+02	4.094e+02	5.055e+02	6.119e+02	7.284e+02	8.552e+02	9.922e+02	1.140e+03	1.297e+03	1.465e+03	1.644e+03	1.833e+03	2.032e+03	
2.060e-01	4.758e+00	2.070e+01	4.625e+01	8.163e+01	1.272e+02	1.831e+02	2.491e+02	3.254e+02	4.119e+02	5.086e+02	6.155e+02	7.328e+02	8.603e+02	9.982e+02	1.146e+03	1.305e+03	1.474e+03	1.654e+03	1.844e+03	2.044e+03	
2.111e-01	4.795e+00	2.086e+01	4.655e+01	8.213e+01	1.280e+02	1.842e+02	2.506e+02	3.273e+02	4.143e+02	5.116e+02	6.192e+02	7.372e+02	8.655e+02	1.004e+03	1.153e+03	1.313e+03	1.483e+03	1.663e+03	1.855e+03	2.056e+03	
2.161e-01	4.834e+00	2.101e+01	4.685e+01	8.263e+01	1.287e+02	1.853e+02	2.521e+02	3.293e+02	4.168e+02	5.147e+02	6.229e+02	7.416e+02	8.707e+02	1.010e+03	1.160e+03	1.321e+03	1.492e+03	1.673e+03	1.866e+03	2.069e+03	
2.211e-01	4.873e+00	2.116e+01	4.715e+01	8.313e+01	1.295e+02	1.864e+02	2.536e+02	3.313e+02	4.193e+02	5.178e+02	6.267e+02	7.460e+02	8.759e+02	1.016e+03	1.167e+03	1.329e+03	1.501e+03	1.683e+03	1.877e+03	2.081e+03	
2.261e-01	4.913e+00	2.132e+01	4.746e+01	8.363e+01	1.303e+02	1.875e+02	2.552e+02	3.333e+02	4.218e+02	5.209e+02	6.304e+02	7.505e+02	8.811e+02	1.022e+03	1.174e+03	1.337e+03	1.510e+03	1.693e+03	1.888e+03	2.093e+03	
2.312e-01	4.954e+00	2.147e+01	4.776e+01	8.413e+01	1.311e+02	1.886e+02	2.567e+02	3.353e+02	4.243e+02	5.240e+02	6.342e+02	7.549e+02	8.863e+02	1.028e+03	1.181e+03	1.344e+03	1.519e+03	1.704e+03	1.899e+03	2.106e+03	
2.362e-01	4.995e+00	2.163e+01	4.806e+01	8.463e+01	1.318e+02	1.897e+02	2.582e+02	3.372e+02	4.269e+02	5.271e+02	6.379e+02	7.594e+02	8.916e+02	1.034e+03	1.188e+03	1.352e+03	1.528e+03	1.714e+03	1.910e+03	2.118e+03	
2.412e-01	5.037e+00	2.179e+01	4.836e+01	8.513e+01	1.326e+02	1.909e+02	2.597e+02	3.392e+02	4.294e+02	5.302e+02	6.417e+02	7.639e+02	8.968e+02	1.041e+03	1.195e+03	1.360e+03	1.537e+03	1.724e+03	1.922e+03	2.131e+03	
2.462e-01	5.080e+00	2.194e+01	4.865e+01	8.563e+01	1.334e+02	1.920e+02	2.612e+02	3.412e+02	4.319e+02	5.333e+02	6.454e+02	7.683e+02	9.020e+02	1.047e+03	1.202e+03	1.368e+03	1.546e+03	1.734e+03	1.933e+03	2.143e+03	
2.513e-01	5.123e+00	2.210e+01	4.895e+01	8.612e+01	1.342e+02	1.931e+02	2.628e+02	3.432e+02	4.344e+02	5.363e+02	6.491e+02	7.728e+02	9.073e+02	1.053e+03	1.209e+03	1.376e+03	1.554e+03	1.744e+03	1.944e+03	2.155e+03	
2.563e-01	5.167e+00	2.226e+01	4.924e+01	8.661e+01	1.349e+02	1.942e+02	2.643e+02	3.452e+02	4.369e+02	5.394e+02	6.529e+02	7.772e+02	9.124e+02	1.059e+03	1.216e+03	1.384e+03	1.563e+03	1.754e+03	1.955e+03	2.168e+03	
2.613e-01	5.211e+00	2.241e+01	4.953e+01	8.709e+01	1.357e+02	1.953e+02	2.658e+02	3.471e+02	4.393e+02	5.425e+02	6.566e+02	7.816e+02	9.176e+02	1.065e+03	1.223e+03	1.392e+03	1.572e+03	1.764e+03	1.966e+03	2.180e+03	
2.663e-01	5.256e+00	2.257e+01	4.981e+01	8.757e+01	1.365e+02	1.964e+02	2.673e+02	3.491e+02	4.418e+02	5.455e+02	6.602e+02	7.860e+02	9.227e+02	1.071e+03	1.230e+03	1.400e+03	1.581e+03	1.773e+03	1.977e+03	2.192e+03	
2.714e-01	5.301e+00	2.272e+01	5.009e+01	8.805e+01	1.372e+02	1.975e+02	2.687e+02	3.510e+02	4.442e+02	5.485e+02	6.639e+02	7.903e+02	9.278e+02	1.076e+03	1.236e+03	1.407e+03	1.590e+03	1.783e+03	1.988e+03	2.204e+03	
2.764e-01	5.347e+00	2.288e+01	5.037e+01	8.851e+01	1.379e+02	1.986e+02	2.702e+02	3.529e+02	4.466e+02	5.515e+02	6.675e+02	7.946e+02	9.329e+02	1.082e+03	1.243e+03	1.415e+03	1.598e+03	1.793e+03	1.999e+03	2.216e+03	
2.814e-01	5.393e+00	2.303e+01	5.064e+01	8.897e+01	1.387e+02	1.996e+02	2.717e+02	3.548e+02	4.490e+02	5.544e+02	6.710e+02	7.988e+02	9.378e+02	1.088e+03	1.250e+03	1.423e+03	1.607e+03	1.802e+03	2.010e+03	2.228e+03	
2.864e-01	5.439e+00	2.317e+01	5.090e+01	8.943e+01	1.394e+02	2.007e+02	2.731e+02	3.566e+02	4.514e+02	5.574e+02	6.746e+02	8.030e+02	9.428e+02	1.094e+03	1.256e+03	1.430e+03	1.615e+03	1.812e+03	2.020e+03	2.240e+03	
2.915e-01	5.486e+00	2.332e+01	5.115e+01	8.987e+01	1.401e+02	2.017e+02	2.745e+02	3.585e+02	4.537e+02	5.602e+02	6.780e+02	8.071e+02	9.476e+02	1.099e+03	1.263e+03	1.437e+03	1.624e+03	1.821e+03	2.030e+03	2.251e+03	
2.965e-01	5.533e+00	2.346e+01	5.140e+01	9.031e+01	1.408e+02	2.027e+02	2.759e+02	3.603e+02	4.560e+02	5.630e+02	6.814e+02	8.112e+02	9.524e+02	1.105e+03	1.269e+03	1.445e+03	1.632e+03	1.830e+03	2.041e+03	2.263e+03	
3.015e-01	5.580e+00	2.360e+01	5.164e+01	9.074e+01	1.415e+02	2.037e+02	2.772e+02	3.621e+02	4.582e+02	5.658e+02	6.848e+02	8.152e+02	9.571e+02	1.110e+03	1.275e+03	1.452e+03	1.640e+03	1.839e+03	2.051e+03	2.274e+03	
3.065e-01	5.627e+00	2.374e+01	5.188e+01	9.116e+01	1.422e+02	2.047e+02	2.786e+02	3.638e+02	4.605e+02	5.685e+02	6.881e+02	8.191e+02	9.617e+02	1.116e+03	1.281e+03	1.459e+03	1.648e+03	1.848e+03	2.061e+03	2.285e+03	
3.116e-01	5.675e+00	2.387e+01	5.210e+01	9.157e+01	1.429e+02	2.057e+02	2.799e+02	3.655e+02	4.626e+02	5.712e+02	6.913e+02	8.230e+02	9.662e+02	1.121e+03	1.287e+03	1.466e+03	1.655e+03	1.857e+03	2.070e+03	2.295e+03	
3.166e-01	5.722e+00	2.400e+01	5.232e+01	9.197e+01	1.435e+02	2.066e+02	2.812e+02	3.672e+02	4.647e+02	5.738e+02	6.945e+02	8.267e+02	9.706e+02	1.126e+03	1.293e+03	1.472e+03	1.663e+03	1.865e+03	2.080e+03	2.306e+03	
3.216e-01	5.769e+00	2.412e+01	5.253e+01	9.237e+01	1.442e+02	2.076e+02	2.824e+02	3.688e+02	4.668e+02	5.763e+02	6.975e+02	8.304e+02	9.749e+02	1.131e+03	1.299e+03	1.479e+03	1.670e+03	1.874e+03	2.089e+03	2.316e+03	
3.266e-01	5.816e+00	2.424e+01	5.273e+01	9.275e+01	1.448e+02	2.084e+02	2.836e+02	3.704e+02	4.688e+02	5.788e+02	7.005e+02	8.339e+02	9.790e+02	1.136e+03	1.305e+03	1.485e+03	1.677e+03	1.882e+03	2.098e+03	2.326e+03	
3.317e-01	5.863e+00	2.435e+01	5.292e+01	9.312e+01	1.454e+02	2.093e+02	2.848e+02	3.719e+02	4.707e+02	5.812e+02	7.034e+02	8.374e+02	9.831e+02	1.141e+03	1.310e+03	1.491e+03	1.684e+03	1.889e+03	2.106e+03	2.335e+03	
3.367e-01	5.909e+00	2.446e+01	5.310e+01	9.348e+01	1.460e+02	2.102e+02	2.859e+02	3.734e+02	4.726e+02	5.835e+02	7.062e+02	8.407e+02	9.870e+02	1.145e+03	1.315e+03	1.497e+03	1.691e+03	1.897e+03	2.115e+03	2.345e+03	
3.417e-01	5.955e+00	2.456e+01	5.327e+01	9.383e+01	1.465e+02	2.110e+02	2.870e+02	3.748e+02	4.744e+02	5.858e+02	7.089e+02	8.439e+02	9.908e+02	1.150e+03	1.320e+03	1.503e+03	1.697e+03	1.904e+03	2.123e+03	2.354e+03	
3.467e-01	6.001e+00	2.466e+01	5.344e+01	9.416e+01	1.471e+02	2.117e+02	2.881e+02	3.762e+02	4.761e+02	5.879e+02	7.115e+02	8.470e+02	9.944e+02	1.154e+03	1.325e+03	1.508e+03	1.704e+03	1.911e+03	2.131e+03	2.362e+03	
3.518e-01	6.046e+00	2.475e+01	5.359e+01	9.449e+01	1.476e+02	2.125e+02	2.891e+02	3.775e+02	4.778e+02	5.900e+02	7.140e+02	8.500e+02	9.979e+02	1.158e+03	1.330e+03	1.514e+03	1.710e+03	1.918e+03	2.138e+03	2.371e+03	
3.568e-01	6.090e+00	2.483e+01	5.374e+01	9.480e+01	1.481e+02	2.132e+02	2.901e+02	3.788e+02	4.794e+02	5.920e+02	7.164e+02	8.529e+02	1.001e+03	1.162e+03	1.334e+03	1.519e+03	1.715e+03	1.924e+03	2.145e+03	2.379e+03	
3.618e-01	6.133e+00	2.490e+01	5.388e+01	9.510e+01	1.486e+02	2.139e+02	2.910e+02	3.800e+02	4.809e+02	5.938e+02	7.187e+02	8.556e+02	1.004e+03	1.165e+03	1.338e+03	1.524e+03	1.721e+03	1.930e+03	2.152e+03	2.386e+03	
3.668e-01	6.176e+00	2.497e+01	5.400e+01	9.539e+01	1.491e+02	2.145e+02	2.918e+02	3.811e+02	4.824e+02	5.956e+02	7.209e+02	8.582e+02	1.007e+03	1.169e+03	1.342e+03	1.528e+03	1.726e+03	1.936e+03	2.159e+03	2.393e+03	
3.719e-01	6.217e+00	2.503e+01	5.412e+01	9.566e+01	1.495e+02	2.151e+02	2.927e+02	3.822e+02	4.838e+02	5.973e+02	7.229e+02	8.606e+02	1.010e+03	1.172e+03	1.346e+03	1.532e+03	1.731e+03	1.942e+03	2.165e+03	2.400e+03	
3.769e-01	6.258e+00	2.509e+01	5.424e+01	9.591e+01	1.499e+02	2.157e+02	2.934e+02	3.832e+02	4.851e+02	5.989e+02	7.249e+02	8.629e+02	1.013e+03	1.175e+03	1.350e+03	1.537e+03	1.736e+03	1.947e+03	2.170e+03	2.406e+03	
3.819e-01	6.297e+00	2.514e+01	5.434e+01	9.616e+01	1.503e+02	2.162e+02	2.942e+02	3.842e+02	4.863e+02	6.004e+02	7.267e+02	8.650e+02	1.016e+03	1.178e+03	1.353e+03	1.540e+03	1.740e+03	1.952e+03	2.176e+03	2.412e+03	
3.869e-01	6.335e+00	2.518e+01	5.443e+01	9.638e+01	1.506e+02	2.167e+02	2.948e+02	3.851e+02	4.874e+02	6.018e+02	7.283e+02	8.670e+02	1.018e+03	1.181e+03	1.356e+03	1.544e+03	1.744e+03	1.956e+03	2.181e+03	2.418e+03	
3.920e-01	6.371e+00	2.521e+01	5.452e+01	9.659e+01	1.509e+02	2.172e+02	2.955e+02	3.859e+02	4.884e+02	6.031e+02	7.299e+02	8.688e+02	1.020e+03	1.183e+03	1.359e+03	1.547e+03	1.748e+03	1.960e+03	2.185e+03	2.423e+03	
3.970e-01	6.406e+00	2.523e+01	5.460e+01	9.679e+01	1.512e+02	2.176e+02	2.960e+02	3.866e+02	4.893e+02	6.042e+02	7.313e+02	8.705e+02	1.022e+03	1.186e+03	1.362e+03	1.550e+03	1.751e+03	1.964e+03	2.190e+03	2.428e+03	
4.020e-01	6.439e+00	2.525e+01	5.467e+01	9.697e+01	1.515e+02	2.180e+02	2.965e+02	3.873e+02	4.902e+02	6.053e+02	7.325e+02	8.720e+02	1.024e+03	1.188e+03	1.364e+03	1.553e+03	1.754e+03	1.967e+03	2.193e+03	2.432e+03	
4.070e-01	6.471e+00	2.526e+01	5.473e+01	9.712e+01	1.517e+02	2.183e+02	2.970e+02	3.879e+02	4.910e+02	6.062e+02	7.337e+02	8.734e+02	1.025e+03	1.190e+03	1.366e+03	1.555e+03	1.757e+03	1.970e+03	2.197e+03	2.436e+03	
4.121e-01	6.500e+00	2.527e+01	5.478e+01	9.727e+01	1.519e+02	2.186e+02	2.974e+02	3.884e+02	4.916e+02	6.070e+02	7.347e+02	8.746e+02	1.027e+03	1.191e+03	1.368e+03	1.557e+03	1.759e+03	1.973e+03	2.200e+03	2.439e+03	
4.171e-01	6.528e+00	2.526e+01	5.483e+01	9.739e+01	1.521e+02	2.188e+02	2.978e+02	3.889e+02	4.922e+02	6.077e+02	7.355e+02	8.756e+02	1.028e+03	1.193e+03	1.370e+03	1.559e+03	1.761e+03	1.975e+03	2.202e+03	2.442e+03	
4.221e-01	6.553e+00	2.525e+01	5.487e+01	9.749e+01	1.522e+02	2.190e+02	2.980e+02	3.893e+02	4.927e+02	6.083e+02	7.362e+02	8.765e+02	1.029e+03	1.194e+03	1.371e+03	1.561e+03	1.763e+03	1.977e+03	2.204e+03	2.444e+03	
4.271e-01	6.577e+00	2.524e+01	5.490e+01	9.758e+01	1.524e+02	2.192e+02	2.983e+02	3.896e+02	4.931e+02	6.088e+02	7.368e+02	8.771e+02	1.030e+03	1.195e+03	1.372e+03	1.562e+03	1.764e+03	1.979e+03	2.206e+03	2.446e+03	
4.322e-01	6.598e+00	2.522e+01	5.492e+01	9.764e+01	1.524e+02	2.193e+02	2.984e+02	3.898e+02	4.933e+02	6.092e+02	7.373e+02	8.777e+02	1.030e+03	1.195e+03	1.373e+03	1.563e+03	1.765e+03	1.980e+03	2.207e+03	2.447e+03	
4.372e-01	6.617e+00	2.519e+01	5.493e+01	9.769e+01	1.525e+02	2.194e+02	2.986e+02	3.899e+02	4.935e+02	6.094e+02	7.376e+02	8.780e+02	1.031e+03	1.196e+03	1.373e+03	1.563e+03	1.766e+03	1.981e+03	2.208e+03	2.448e+03	
4.422e-01	6.634e+00	2.516e+01	5.493e+01	9.771e+01	1.525e+02	2.194e+02	2.986e+02	3.900e+02	4.936e+02	6.095e+02	7.377e+02	8.782e+02	1.031e+03	1.196e+03	1.374e+03	1.564e+03	1.766e+03	1.981e+03	2.209e+03	2.449e+03	
4.472e-01	6.648e+00	2.512e+01	5.493e+01	9.772e+01	1.525e+02	2.194e+02	2.986e+02	3.900e+02	4.936e+02	6.095e+02	7.377e+02	8.782e+02	1.031e+03	1.196e+03	1.374e+03	1.564e+03	1.766e+03	1.981e+03	2.209e+03	2.449e+03	
4.523e-01	6.659e+00	2.508e+01	5.492e+01	9.770e+01	1.525e+02	2.194e+02	2.986e+02	3.899e+02	4.935e+02	6.094e+02	7.376e+02	8.780e+02	1.031e+03	1.196e+03	1.374e+03	1.563e+03	1.766e+03	1.981e+03	2.208e+03	2.448e+03	
4.573e-01	6.668e+00	2.503e+01	5.490e+01	9.767e+01	1.524e+02	2.193e+02	2.984e+02	3.898e+02	4.934e+02	6.092e+02	7.373e+02	8.777e+02	1.030e+03	1.196e+03	1.373e+03	1.563e+03	1.765e+03	1.980e+03	2.208e+03	2.448e+03	
4.623e-01	6.675e+00	2.498e+01	5.487e+01	9.761e+01	1.523e+02	2.192e+02	2.983e+02	3.896e+02	4.931e+02	6.088e+02	7.369e+02	8.772e+02	1.030e+03	1.195e+03	1.372e+03	1.562e+03	1.764e+03	1.979e+03	2.206e+03	2.446e+03	
4.673e-01	6.678e+00	2.492e+01	5.483e+01	9.754e+01	1.522e+02	2.190e+02	2.980e+02	3.893e+02	4.927e+02	6.084e+02	7.363e+02	8.765e+02	1.029e+03	1.194e+03	1.371e+03	1.561e+03	1.763e+03	1.978e+03	2.205e+03	2.444e+03	
4.724e-01	6.679e+00	2.486e+01	5.478e+01	9.744e+01	1.520e+02	2.188e+02	2.978e+02	3.889e+02	4.922e+02	6.078e+02	7.356e+02	8.757e+02	1.028e+03	1.193e+03	1.370e+03	1.559e+03	1.761e+03	1.976e+03	2.203e+03	2.442e+03	
4.774e-01	6.678e+00	2.480e+01	5.472e+01	9.733e+01	1.519e+02	2.186e+02	2.974e+02	3.885e+02	4.917e+02	6.071e+02	7.348e+02	8.747e+02	1.027e+03	1.191e+03	1.368e+03	1.558e+03	1.759e+03	1.973e+03	2.200e+03	2.439e+03	
4.824e-01	6.673e+00	2.473e+01	5.465e+01	9.720e+01	1.517e+02	2.183e+02	2.970e+02	3.879e+02	4.910e+02	6.063e+02	7.338e+02	8.736e+02	1.026e+03	1.190e+03	1.367e+03	1.556e+03	1.757e+03	1.971e+03	2.197e+03	2.436e+03	
4.874e-01	6.667e+00	2.466e+01	5.457e+01	9.705e+01	1.514e+02	2.179e+02	2.966e+02	3.874e+02	4.903e+02	6.054e+02	7.327e+02	8.723e+02	1.024e+03	1.188e+03	1.364e+03	1.553e+03	1.754e+03	1.968e+03	2.194e+03	2.432e+03	
4.925e-01	6.657e+00	2.459e+01	5.448e+01	9.688e+01	1.512e+02	2.176e+02	2.961e+02	3.867e+02	4.895e+02	6.044e+02	7.315e+02	8.708e+02	1.022e+03	1.186e+03	1.362e+03	1.551e+03	1.751e+03	1.965e+03	2.190e+03	2.428e+03	
4.975e-01	6.645e+00	2.452e+01	5.439e+01	9.669e+01	1.509e+02	2.172e+02	2.955e+02	3.860e+02	4.886e+02	6.033e+02	7.301e+02	8.692e+02	1.020e+03	1.184e+03	1.360e+03	1.548e+03	1.748e+03	1.961e+03	2.186e+03	2.424e+03	
5.025e-01	6.630e+00	2.444e+01	5.428e+01	9.649e+01	1.506e+02	2.167e+02	2.949e+02	3.852e+02	4.876e+02	6.020e+02	7.287e+02	8.674e+02	1.018e+03	1.182e+03	1.357e+03	1.545e+03	1.745e+03	1.957e+03	2.182e+03	2.419e+03	
5.075e-01	6.613e+00	2.436e+01	5.416e+01	9.627e+01	1.502e+02	2.162e+02	2.943e+02	3.843e+02	4.865e+02	6.007e+02	7.270e+02	8.655e+02	1.016e+03	1.179e+03	1.354e+03	1.541e+03	1.741e+03	1.953e+03	2.177e+03	2.413e+03	
5.126e-01	6.593e+00	2.427e+01	5.404e+01	9.603e+01	1.499e+02	2.157e+02	2.936e+02	3.834e+02	4.853e+02	5.993e+02	7.253e+02	8.634e+02	1.014e+03	1.176e+03	1.351e+03	1.538e+03	1.737e+03	1.948e+03	2.172e+03	2.408e+03	
5.176e-01	6.571e+00	2.419e+01	5.390e+01	9.578e+01	1.495e+02	2.152e+02	2.928e+02	3.824e+02	4.841e+02	5.978e+02	7.235e+02	8.612e+02	1.011e+03	1.173e+03	1.347e+03	1.534e+03	1.732e+03	1.943e+03	2.166e+03	2.402e+03	
5.226e-01	6.547e+00	2.410e+01	5.376e+01	9.551e+01	1.491e+02	2.146e+02	2.920e+02	3.814e+02	4.828e+02	5.961e+02	7.215e+02	8.589e+02	1.008e+03	1.170e+03	1.344e+03	1.529e+03	1.728e+03	1.938e+03	2.160e+03	2.395e+03	
5.276e-01	6.521e+00	2.401e+01	5.361e+01	9.523e+01	1.486e+02	2.140e+02	2.912e+02	3.803e+02	4.814e+02	5.944e+02	7.194e+02	8.565e+02	1.005e+03	1.167e+03	1.340e+03	1.525e+03	1.723e+03	1.932e+03	2.154e+03	2.388e+03	
5.327e-01	6.492e+00	2.392e+01	5.344e+01	9.493e+01	1.482e+02	2.133e+02	2.903e+02	3.792e+02	4.799e+02	5.926e+02	7.173e+02	8.539e+02	1.002e+03	1.163e+03	1.336e+03	1.520e+03	1.717e+03	1.926e+03	2.148e+03	2.381e+03	
5.377e-01	6.461e+00	2.382e+01	5.327e+01	9.462e+01	1.477e+02	2.126e+02	2.894e+02	3.779e+02	4.784e+02	5.907e+02	7.150e+02	8.511e+02	9.993e+02	1.159e+03	1.331e+03	1.516e+03	1.712e+03	1.920e+03	2.141e+03	2.373e+03	
5.427e-01	6.429e+00	2.373e+01	5.310e+01	9.430e+01	1.472e+02	2.119e+02	2.884e+02	3.767e+02	4.768e+02	5.888e+02	7.126e+02	8.483e+02	9.959e+02	1.156e+03	1.327e+03	1.511e+03	1.706e+03	1.914e+03	2.134e+03	2.366e+03	
5.477e-01	6.394e+00	2.363e+01	5.291e+01	9.396e+01	1.467e+02	2.112e+02	2.874e+02	3.754e+02	4.751e+02	5.867e+02	7.101e+02	8.454e+02	9.925e+02	1.151e+03	1.322e+03	1.505e+03	1.700e+03	1.907e+03	2.126e+03	2.357e+03	
5.528e-01	6.358e+00	2.353e+01	5.271e+01	9.361e+01	1.461e+02	2.104e+02	2.863e+02	3.740e+02	4.734e+02	5.846e+02	7.075e+02	8.423e+02	9.889e+02	1.147e+03	1.318e+03	1.500e+03	1.694e+03	1.900e+03	2.119e+03	2.349e+03	
5.578e-01	6.320e+00	2.343e+01	5.251e+01	9.325e+01	1.456e+02	2.096e+02	2.853e+02	3.726e+02	4.716e+02	5.824e+02	7.049e+02	8.391e+02	9.852e+02	1.143e+03	1.313e+03	1.494e+03	1.688e+03	1.893e+03	2.111e+03	2.340e+03	
5.628e-01	6.281e+00	2.332e+01	5.230e+01	9.288e+01	1.450e+02	2.088e+02	2.841e+02	3.711e+02	4.698e+02	5.801e+02	7.021e+02	8.359e+02	9.813e+02	1.139e+03	1.308e+03	1.488e+03	1.681e+03	1.886e+03	2.102e+03	2.331e+03	
5.678e-01	6.241e+00	2.322e+01	5.209e+01	9.250e+01	1.444e+02	2.079e+02	2.830e+02	3.696e+02	4.679e+02	5.778e+02	6.993e+02	8.325e+02	9.774e+02	1.134e+03	1.302e+03	1.482e+03	1.674e+03	1.878e+03	2.094e+03	2.322e+03	
5.729e-01	6.199e+00	2.311e+01	5.187e+01	9.211e+01	1.438e+02	2.071e+02	2.818e+02	3.681e+02	4.660e+02	5.754e+02	6.964e+02	8.290e+02	9.733e+02	1.129e+03	1.297e+03	1.476e+03	1.667e+03	1.870e+03	2.085e+03	2.312e+03	
5.779e-01	6.156e+00	2.300e+01	5.164e+01	9.170e+01	1.432e+02	2.062e+02	2.806e+02	3.665e+02	4.640e+02	5.729e+02	6.934e+02	8.255e+02	9.692e+02	1.124e+03	1.291e+03	1.470e+03	1.660e+03	1.862e+03	2.076e+03	2.302e+03	
5.829e-01	6.112e+00	2.289e+01	5.140e+01	9.129e+01	1.426e+02	2.052e+02	2.794e+02	3.649e+02	4.619e+02	5.704e+02	6.904e+02	8.219e+02	9.649e+02	1.120e+03	1.286e+03	1.464e+03	1.653e+03	1.854e+03	2.067e+03	2.292e+03	
5.879e-01	6.067e+00	2.277e+01	5.117e+01	9.087e+01	1.419e+02	2.043e+02	2.781e+02	3.633e+02	4.598e+02	5.678e+02	6.873e+02	8.182e+02	9.606e+02	1.114e+03	1.280e+03	1.457e+03	1.646e+03	1.846e+03	2.058e+03	2.282e+03	
5.930e-01	6.022e+00	2.266e+01	5.092e+01	9.045e+01	1.412e+02	2.034e+02	2.768e+02	3.616e+02	4.577e+02	5.652e+02	6.841e+02	8.144e+02	9.561e+02	1.109e+03	1.274e+03	1.450e+03	1.638e+03	1.837e+03	2.048e+03	2.271e+03	
5.980e-01	5.975e+00	2.254e+01	5.067e+01	9.001e+01	1.406e+02	2.024e+02	2.755e+02	3.599e+02	4.555e+02	5.625e+02	6.809e+02	8.105e+02	9.516e+02	1.104e+03	1.268e+03	1.443e+03	1.630e+03	1.829e+03	2.039e+03	2.260e+03	
6.030e-01	5.928e+00	2.242e+01	5.042e+01	8.957e+01	1.399e+02	2.014e+02	2.742e+02	3.581e+02	4.533e+02	5.598e+02	6.776e+02	8.066e+02	9.470e+02	1.099e+03	1.262e+03	1.436e+03	1.622e+03	1.820e+03	2.029e+03	2.250e+03	
6.080e-01	5.881e+00	2.230e+01	5.016e+01	8.912e+01	1.392e+02	2.004e+02	2.728e+02	3.564e+02	4.511e+02	5.571e+02	6.743e+02	8.027e+02	9.424e+02	1.093e+03	1.256e+03	1.429e+03	1.615e+03	1.811e+03	2.019e+03	2.239e+03	
6.131e-01	5.833e+00	2.218e+01	4.990e+01	8.866e+01	1.385e+02	1.994e+02	2.714e+02	3.546e+02	4.489e+02	5.543e+02	6.709e+02	7.987e+02	9.377e+02	1.088e+03	1.249e+03	1.422e+03	1.606e+03	1.802e+03	2.009e+03	2.227e+03	
6.181e-01	5.785e+00	2.206e+01	4.964e+01	8.820e+01	1.378e+02	1.984e+02	2.701e+02	3.528e+02	4.466e+02	5.515e+02	6.675e+02	7.946e+02	9.329e+02	1.082e+03	1.243e+03	1.415e+03	1.598e+03	1.793e+03	1.999e+03	2.216e+03	
6.231e-01	5.737e+00	2.194e+01	4.937e+01	8.774e+01	1.371e+02	1.974e+02	2.687e+02	3.510e+02	4.443e+02	5.486e+02	6.640e+02	7.905e+02	9.281e+02	1.077e+03	1.237e+03	1.408e+03	1.590e+03	1.784e+03	1.988e+03	2.205e+03	
6.281e-01	5.688e+00	2.181e+01	4.911e+01	8.727e+01	1.363e+02	1.963e+02	2.672e+02	3.491e+02	4.419e+02	5.457e+02	6.606e+02	7.864e+02	9.233e+02	1.071e+03	1.230e+03	1.400e+03	1.582e+03	1.774e+03	1.978e+03	2.193e+03	
6.332e-01	5.640e+00	2.169e+01	4.884e+01	8.680e+01	1.356e+02	1.953e+02	2.658e+02	3.473e+02	4.396e+02	5.428e+02	6.570e+02	7.822e+02	9.184e+02	1.066e+03	1.224e+03	1.393e+03	1.573e+03	1.765e+03	1.968e+03	2.182e+03	
6.382e-01	5.591e+00	2.156e+01	4.856e+01	8.632e+01	1.349e+02	1.942e+02	2.644e+02	3.454e+02	4.372e+02	5.399e+02	6.535e+02	7.780e+02	9.134e+02	1.060e+03	1.217e+03	1.386e+03	1.565e+03	1.755e+03	1.957e+03	2.170e+03	
6.432e-01	5.543e+00	2.143e+01	4.829e+01	8.585e+01	1.341e+02	1.932e+02	2.629e+02	3.435e+02	4.349e+02	5.370e+02	6.500e+02	7.738e+02	9.085e+02	1.054e+03	1.211e+03	1.378e+03	1.557e+03	1.746e+03	1.947e+03	2.158e+03	
6.482e-01	5.495e+00	2.131e+01	4.801e+01	8.537e+01	1.334e+02	1.921e+02	2.615e+02	3.416e+02	4.325e+02	5.341e+02	6.464e+02	7.696e+02	9.035e+02	1.048e+03	1.204e+03	1.371e+03	1.548e+03	1.736e+03	1.936e+03	2.146e+03	
6.533e-01	5.447e+00	2.118e+01	4.774e+01	8.488e+01	1.326e+02	1.910e+02	2.601e+02	3.397e+02	4.301e+02	5.311e+02	6.429e+02	7.653e+02	8.985e+02	1.043e+03	1.197e+03	1.363e+03	1.539e+03	1.727e+03	1.925e+03	2.135e+03	
6.583e-01	5.399e+00	2.105e+01	4.746e+01	8.440e+01	1.319e+02	1.900e+02	2.586e+02	3.378e+02	4.277e+02	5.282e+02	6.393e+02	7.611e+02	8.935e+02	1.037e+03	1.191e+03	1.355e+03	1.531e+03	1.717e+03	1.915e+03	2.123e+03	
6.633e-01	5.352e+00	2.092e+01	4.718e+01	8.392e+01	1.311e+02	1.889e+02	2.571e+02	3.359e+02	4.253e+02	5.252e+02	6.357e+02	7.568e+02	8.885e+02	1.031e+03	1.184e+03	1.348e+03	1.522e+03	1.708e+03	1.904e+03	2.111e+03	
6.683e-01	5.305e+00	2.079e+01	4.690e+01	8.343e+01	1.304e+02	1.878e+02	2.557e+02	3.340e+02	4.229e+02	5.222e+02	6.321e+02	7.525e+02	8.835e+02	1.025e+03	1.177e+03	1.340e+03	1.514e+03	1.698e+03	1.893e+03	2.099e+03	
6.734e-01	5.258e+00	2.066e+01	4.663e+01	8.295e+01	1.297e+02	1.867e+02	2.542e+02	3.321e+02	4.205e+02	5.193e+02	6.285e+02	7.483e+02	8.786e+02	1.019e+03	1.171e+03	1.333e+03	1.505e+03	1.689e+03	1.882e+03	2.087e+03	
6.784e-01	5.213e+00	2.054e+01	4.635e+01	8.247e+01	1.289e+02	1.857e+02	2.528e+02	3.303e+02	4.181e+02	5.163e+02	6.250e+02	7.440e+02	8.736e+02	1.014e+03	1.164e+03	1.325e+03	1.497e+03	1.679e+03	1.872e+03	2.075e+03	
6.834e-01	5.167e+00	2.041e+01	4.607e+01	8.199e+01	1.282e+02	1.846e+02	2.513e+02	3.284e+02	4.157e+02	5.134e+02	6.214e+02	7.398e+02	8.686e+02	1.008e+03	1.157e+03	1.318e+03	1.488e+03	1.669e+03	1.861e+03	2.064e+03	
6.884e-01	5.122e+00	2.028e+01	4.580e+01	8.151e+01	1.274e+02	1.835e+02	2.499e+02	3.265e+02	4.133e+02	5.105e+02	6.179e+02	7.356e+02	8.637e+02	1.002e+03	1.151e+03	1.310e+03	1.480e+03	1.660e+03	1.851e+03	2.052e+03	
6.935e-01	5.078e+00	2.016e+01	4.553e+01	8.103e+01	1.267e+02	1.825e+02	2.485e+02	3.246e+02	4.110e+02	5.075e+02	6.144e+02	7.314e+02	8.587e+02	9.964e+02	1.144e+03	1.303e+03	1.471e+03	1.650e+03	1.840e+03	2.040e+03	
6.985e-01	5.034e+00	2.003e+01	4.526e+01	8.056e+01	1.260e+02	1.814e+02	2.470e+02	3.228e+02	4.086e+02	5.047e+02	6.109e+02	7.272e+02	8.539e+02	9.907e+02	1.138e+03	1.295e+03	1.463e+03	1.641e+03	1.830e+03	2.029e+03	
7.035e-01	4.992e+00	1.991e+01	4.499e+01	8.009e+01	1.252e+02	1.804e+02	2.456e+02	3.209e+02	4.063e+02	5.018e+02	6.074e+02	7.231e+02	8.490e+02	9.851e+02	1.131e+03	1.288e+03	1.455e+03	1.632e+03	1.819e+03	2.017e+03	
7.085e-01	4.949e+00	1.979e+01	4.472e+01	7.963e+01	1.245e+02	1.794e+02	2.442e+02	3.191e+02	4.040e+02	4.989e+02	6.039e+02	7.190e+02	8.442e+02	9.795e+02	1.125e+03	1.281e+03	1.446e+03	1.623e+03	1.809e+03	2.006e+03	
7.136e-01	4.908e+00	1.966e+01	4.445e+01	7.916e+01	1.238e+02	1.783e+02	2.428e+02	3.173e+02	4.017e+02	4.961e+02	6.005e+02	7.149e+02	8.394e+02	9.739e+02	1.119e+03	1.273e+03	1.438e+03	1.613e+03	1.799e+03	1.994e+03	
7.186e-01	4.867e+00	1.954e+01	4.419e+01	7.871e+01	1.231e+02	1.773e+02	2.415e+02	3.155e+02	3.994e+02	4.933e+02	5.971e+02	7.109e+02	8.347e+02	9.685e+02	1.112e+03	1.266e+03	1.430e+03	1.604e+03	1.789e+03	1.983e+03	
7.236e-01	4.827e+00	1.942e+01	4.393e+01	7.826e+01	1.224e+02	1.763e+02	2.401e+02	3.137e+02	3.972e+02	4.905e+02	5.938e+02	7.069e+02	8.300e+02	9.630e+02	1.106e+03	1.259e+03	1.422e+03	1.595e+03	1.779e+03	1.972e+03	
7.286e-01	4.788e+00	1.931e+01	4.368e+01	7.781e+01	1.217e+02	1.753e+02	2.388e+02	3.120e+02	3.950e+02	4.878e+02	5.905e+02	7.030e+02	8.254e+02	9.577e+02	1.100e+03	1.252e+03	1.414e+03	1.586e+03	1.769e+03	1.961e+03	
7.337e-01	4.749e+00	1.919e+01	4.343e+01	7.737e+01	1.210e+02	1.744e+02	2.374e+02	3.102e+02	3.928e+02	4.851e+02	5.872e+02	6.991e+02	8.208e+02	9.524e+02	1.094e+03	1.245e+03	1.406e+03	1.578e+03	1.759e+03	1.950e+03	
7.387e-01	4.712e+00	1.908e+01	4.318e+01	7.693e+01	1.203e+02	1.734e+02	2.361e+02	3.085e+02	3.906e+02	4.824e+02	5.840e+02	6.952e+02	8.163e+02	9.471e+02	1.088e+03	1.238e+03	1.399e+03	1.569e+03	1.749e+03	1.939e+03	
7.437e-01	4.675e+00	1.897e+01	4.293e+01	7.650e+01	1.197e+02	1.724e+02	2.348e+02	3.068e+02	3.885e+02	4.798e+02	5.808e+02	6.915e+02	8.119e+02	9.420e+02	1.082e+03	1.232e+03	1.391e+03	1.560e+03	1.740e+03	1.929e+03	
7.487e-01	4.639e+00	1.886e+01	4.269e+01	7.608e+01	1.190e+02	1.715e+02	2.335e+02	3.052e+02	3.864e+02	4.772e+02	5.776e+02	6.877e+02	8.075e+02	9.369e+02	1.076e+03	1.225e+03	1.384e+03	1.552e+03	1.730e+03	1.919e+03	
7.538e-01	4.604e+00	1.875e+01	4.245e+01	7.567e+01	1.184e+02	1.706e+02	2.323e+02	3.035e+02	3.843e+02	4.747e+02	5.746e+02	6.841e+02	8.032e+02	9.319e+02	1.070e+03	1.218e+03	1.376e+03	1.544e+03	1.721e+03	1.908e+03	
7.588e-01	4.570e+00	1.864e+01	4.222e+01	7.526e+01	1.177e+02	1.697e+02	2.311e+02	3.019e+02	3.823e+02	4.722e+02	5.715e+02	6.805e+02	7.990e+02	9.270e+02	1.065e+03	1.212e+03	1.369e+03	1.536e+03	1.712e+03	1.898e+03	
7.638e-01	4.536e+00	1.854e+01	4.199e+01	7.486e+01	1.171e+02	1.688e+02	2.299e+02	3.004e+02	3.803e+02	4.697e+02	5.686e+02	6.769e+02	7.948e+02	9.222e+02	1.059e+03	1.206e+03	1.362e+03	1.528e+03	1.703e+03	1.888e+03	
7.688e-01	4.504e+00	1.844e+01	4.177e+01	7.447e+01	1.165e+02	1.679e+02	2.287e+02	2.988e+02	3.784e+02	4.673e+02	5.657e+02	6.735e+02	7.907e+02	9.175e+02	1.054e+03	1.200e+03	1.355e+03	1.520e+03	1.695e+03	1.879e+03	
7.739e-01	4.472e+00	1.834e+01	4.155e+01	7.408e+01	1.159e+02	1.671e+02	2.275e+02	2.973e+02	3.764e+02	4.649e+02	5.628e+02	6.701e+02	7.868e+02	9.129e+02	1.048e+03	1.194e+03	1.348e+03	1.512e+03	1.686e+03	1.869e+03	
7.789e-01	4.441e+00	1.824e+01	4.134e+01	7.371e+01	1.153e+02	1.662e+02	2.264e+02	2.958e+02	3.746e+02	4.626e+02	5.600e+02	6.668e+02	7.829e+02	9.084e+02	1.043e+03	1.188e+03	1.341e+03	1.505e+03	1.678e+03	1.860e+03	
7.839e-01	4.411e+00	1.815e+01	4.113e+01	7.334e+01	1.148e+02	1.654e+02	2.253e+02	2.944e+02	3.727e+02	4.604e+02	5.573e+02	6.635e+02	7.791e+02	9.039e+02	1.038e+03	1.182e+03	1.335e+03	1.497e+03	1.669e+03	1.851e+03	
7.889e-01	4.382e+00	1.805e+01	4.093e+01	7.299e+01	1.142e+02	1.646e+02	2.242e+02	2.930e+02	3.710e+02	4.582e+02	5.546e+02	6.603e+02	7.753e+02	8.996e+02	1.033e+03	1.176e+03	1.329e+03	1.490e+03	1.662e+03	1.842e+03	
7.940e-01	4.353e+00	1.796e+01	4.073e+01	7.264e+01	1.137e+02	1.638e+02	2.231e+02	2.916e+02	3.692e+02	4.560e+02	5.520e+02	6.573e+02	7.717e+02	8.954e+02	1.028e+03	1.171e+03	1.322e+03	1.483e+03	1.654e+03	1.834e+03	
7.990e-01	4.326e+00	1.788e+01	4.054e+01	7.230e+01	1.131e+02	1.631e+02	2.221e+02	2.903e+02	3.675e+02	4.539e+02	5.495e+02	6.542e+02	7.682e+02	8.913e+02	1.024e+03	1.165e+03	1.316e+03	1.477e+03	1.646e+03	1.825e+03	
8.040e-01	4.299e+00	1.779e+01	4.035e+01	7.197e+01	1.126e+02	1.623e+02	2.211e+02	2.890e+02	3.659e+02	4.519e+02	5.470e+02	6.513e+02	7.647e+02	8.873e+02	1.019e+03	1.160e+03	1.310e+03	1.470e+03	1.639e+03	1.817e+03	
8.090e-01	4.273e+00	1.771e+01	4.017e+01	7.165e+01	1.121e+02	1.616e+02	2.201e+02	2.877e+02	3.643e+02	4.499e+02	5.447e+02	6.485e+02	7.614e+02	8.835e+02	1.015e+03	1.155e+03	1.305e+03	1.464e+03	1.632e+03	1.809e+03	
8.141e-01	4.248e+00	1.763e+01	3.999e+01	7.134e+01	1.117e+02	1.609e+02	2.192e+02	2.865e+02	3.627e+02	4.480e+02	5.423e+02	6.457e+02	7.582e+02	8.797e+02	1.010e+03	1.150e+03	1.299e+03	1.457e+03	1.625e+03	1.801e+03	
8.191e-01	4.224e+00	1.756e+01	3.982e+01	7.104e+01	1.112e+02	1.603e+02	2.183e+02	2.853e+02	3.612e+02	4.462e+02	5.401e+02	6.430e+02	7.550e+02	8.761e+02	1.006e+03	1.145e+03	1.294e+03	1.451e+03	1.618e+03	1.794e+03	
8.241e-01	4.201e+00	1.748e+01	3.966e+01	7.075e+01	1.107e+02	1.596e+02	2.174e+02	2.841e+02	3.598e+02	4.444e+02	5.379e+02	6.405e+02	7.520e+02	8.726e+02	1.002e+03	1.141e+03	1.289e+03	1.446e+03	1.612e+03	1.787e+03	
8.291e-01	4.179e+00	1.741e+01	3.950e+01	7.047e+01	1.103e+02	1.590e+02	2.166e+02	2.830e+02	3.584e+02	4.426e+02	5.358e+02	6.380e+02	7.491e+02	8.692e+02	9.983e+02	1.136e+03	1.284e+03	1.440e+03	1.605e+03	1.780e+03	
8.342e-01	4.157e+00	1.735e+01	3.935e+01	7.020e+01	1.099e+02	1.584e+02	2.157e+02	2.819e+02	3.570e+02	4.410e+02	5.338e+02	6.356e+02	7.463e+02	8.659e+02	9.945e+02	1.132e+03	1.279e+03	1.434e+03	1.599e+03	1.773e+03	
8.392e-01	4.137e+00	1.728e+01	3.920e+01	6.994e+01	1.095e+02	1.578e+02	2.150e+02	2.809e+02	3.557e+02	4.394e+02	5.319e+02	6.333e+02	7.435e+02	8.628e+02	9.909e+02	1.128e+03	1.274e+03	1.429e+03	1.593e+03	1.767e+03	
8.442e-01	4.117e+00	1.722e+01	3.907e+01	6.970e+01	1.091e+02	1.573e+02	2.142e+02	2.799e+02	3.545e+02	4.378e+02	5.300e+02	6.310e+02	7.409e+02	8.597e+02	9.874e+02	1.124e+03	1.270e+03	1.424e+03	1.588e+03	1.761e+03	
8.492e-01	4.098e+00	1.716e+01	3.893e+01	6.946e+01	1.087e+02	1.567e+02	2.135e+02	2.790e+02	3.533e+02	4.364e+02	5.282e+02	6.289e+02	7.385e+02	8.568e+02	9.841e+02	1.120e+03	1.265e+03	1.419e+03	1.583e+03	1.755e+03	
8.543e-01	4.080e+00	1.710e+01	3.880e+01	6.923e+01	1.084e+02	1.562e+02	2.128e+02	2.781e+02	3.521e+02	4.349e+02	5.265e+02	6.269e+02	7.361e+02	8.541e+02	9.810e+02	1.117e+03	1.261e+03	1.415e+03	1.577e+03	1.749e+03	
8.593e-01	4.062e+00	1.705e+01	3.868e+01	6.902e+01	1.080e+02	1.557e+02	2.121e+02	2.772e+02	3.511e+02	4.336e+02	5.249e+02	6.250e+02	7.338e+02	8.515e+02	9.779e+02	1.113e+03	1.257e+03	1.411e+03	1.573e+03	1.744e+03	
8.643e-01	4.046e+00	1.700e+01	3.857e+01	6.881e+01	1.077e+02	1.553e+02	2.115e+02	2.764e+02	3.500e+02	4.323e+02	5.234e+02	6.231e+02	7.317e+02	8.490e+02	9.751e+02	1.110e+03	1.254e+03	1.406e+03	1.568e+03	1.738e+03	
8.693e-01	4.030e+00	1.695e+01	3.846e+01	6.862e+01	1.074e+02	1.548e+02	2.109e+02	2.756e+02	3.490e+02	4.311e+02	5.219e+02	6.214e+02	7.296e+02	8.466e+02	9.723e+02	1.107e+03	1.250e+03	1.403e+03	1.564e+03	1.734e+03	
8.744e-01	4.015e+00	1.691e+01	3.836e+01	6.844e+01	1.071e+02	1.544e+02	2.104e+02	2.749e+02	3.481e+02	4.300e+02	5.205e+02	6.198e+02	7.277e+02	8.444e+02	9.698e+02	1.104e+03	1.247e+03	1.399e+03	1.560e+03	1.729e+03	
8.794e-01	4.001e+00	1.687e+01	3.827e+01	6.827e+01	1.069e+02	1.541e+02	2.098e+02	2.742e+02	3.473e+02	4.289e+02	5.192e+02	6.182e+02	7.259e+02	8.423e+02	9.674e+02	1.101e+03	1.244e+03	1.395e+03	1.556e+03	1.725e+03	
8.844e-01	3.987e+00	1.683e+01	3.818e+01	6.811e+01	1.066e+02	1.537e+02	2.094e+02	2.736e+02	3.465e+02	4.279e+02	5.180e+02	6.168e+02	7.242e+02	8.403e+02	9.651e+02	1.099e+03	1.241e+03	1.392e+03	1.552e+03	1.721e+03	
8.894e-01	3.975e+00	1.679e+01	3.809e+01	6.796e+01	1.064e+02	1.534e+02	2.089e+02	2.730e+02	3.457e+02	4.270e+02	5.169e+02	6.154e+02	7.226e+02	8.385e+02	9.630e+02	1.096e+03	1.238e+03	1.389e+03	1.549e+03	1.717e+03	
8.945e-01	3.963e+00	1.676e+01	3.802e+01	6.783e+01	1.062e+02	1.531e+02	2.085e+02	2.725e+02	3.450e+02	4.261e+02	5.159e+02	6.142e+02	7.212e+02	8.368e+02	9.611e+02	1.094e+03	1.236e+03	1.386e+03	1.546e+03	1.714e+03	
8.995e-01	3.952e+00	1.673e+01	3.795e+01	6.770e+01	1.060e+02	1.528e+02	2.081e+02	2.720e+02	3.444e+02	4.253e+02	5.149e+02	6.131e+02	7.198e+02	8.352e+02	9.593e+02	1.092e+03	1.234e+03	1.384e+03	1.543e+03	1.710e+03	
9.045e-01	3.942e+00	1.670e+01	3.789e+01	6.759e+01	1.058e+02	1.525e+02	2.077e+02	2.715e+02	3.438e+02	4.246e+02	5.140e+02	6.120e+02	7.186e+02	8.338e+02	9.577e+02	1.090e+03	1.231e+03	1.381e+03	1.540e+03	1.708e+03	
9.095e-01	3.933e+00	1.668e+01	3.783e+01	6.749e+01	1.056e+02	1.523e+02	2.074e+02	2.711e+02	3.433e+02	4.240e+02	5.133e+02	6.111e+02	7.175e+02	8.326e+02	9.562e+02	1.089e+03	1.230e+03	1.379e+03	1.538e+03	1.705e+03	
9.146e-01	3.924e+00	1.666e+01	3.778e+01	6.740e+01	1.055e+02	1.521e+02	2.071e+02	2.707e+02	3.428e+02	4.234e+02	5.126e+02	6.103e+02	7.166e+02	8.314e+02	9.549e+02	1.087e+03	1.228e+03	1.377e+03	1.536e+03	1.703e+03	
9.196e-01	3.916e+00	1.664e+01	3.774e+01	6.732e+01	1.054e+02	1.519e+02	2.069e+02	2.704e+02	3.424e+02	4.229e+02	5.119e+02	6.095e+02	7.157e+02	8.304e+02	9.538e+02	1.086e+03	1.226e+03	1.376e+03	1.534e+03	1.701e+03	
9.246e-01	3.909e+00	1.662e+01	3.771e+01	6.725e+01	1.053e+02	1.517e+02	2.067e+02	2.701e+02	3.420e+02	4.225e+02	5.114e+02	6.089e+02	7.150e+02	8.296e+02	9.528e+02	1.085e+03	1.225e+03	1.374e+03	1.532e+03	1.699e+03	
9.296e-01	3.903e+00	1.661e+01	3.768e+01	6.720e+01	1.052e+02	1.516e+02	2.065e+02	2.699e+02	3.418e+02	4.221e+02	5.110e+02	6.084e+02	7.144e+02	8.289e+02	9.520e+02	1.084e+03	1.224e+03	1.373e+03	1.531e+03	1.697e+03	
9.347e-01	3.898e+00	1.660e+01	3.765e+01	6.716e+01	1.051e+02	1.515e+02	2.064e+02	2.697e+02	3.415e+02	4.218e+02	5.106e+02	6.080e+02	7.139e+02	8.283e+02	9.514e+02	1.083e+03	1.223e+03	1.372e+03	1.530e+03	1.696e+03	
9.397e-01	3.893e+00	1.660e+01	3.764e+01	6.713e+01	1.051e+02	1.514e+02	2.063e+02	2.696e+02	3.413e+02	4.216e+02	5.104e+02	6.077e+02	7.135e+02	8.279e+02	9.509e+02	1.082e+03	1.223e+03	1.372e+03	1.529e+03	1.695e+03	
9.447e-01	3.889e+00	1.660e+01	3.763e+01	6.711e+01	1.050e+02	1.514e+02	2.062e+02	2.695e+02	3.412e+02	4.215e+02	5.102e+02	6.075e+02	7.133e+02	8.276e+02	9.506e+02	1.082e+03	1.222e+03	1.371e+03	1.529e+03	1.695e+03	
9.497e-01	3.886e+00	1.660e+01	3.763e+01	6.710e+01	1.050e+02	1.514e+02	2.062e+02	2.694e+02	3.412e+02	4.214e+02	5.101e+02	6.074e+02	7.131e+02	8.275e+02	9.504e+02	1.082e+03	1.222e+03	1.371e+03	1.528e+03	1.695e+03	
9.548e-01	3.883e+00	1.660e+01	3.763e+01	6.710e+01	1.050e+02	1.514e+02	2.062e+02	2.694e+02	3.412e+02	4.214e+02	5.101e+02	6.074e+02	7.131e+02	8.275e+02	9.504e+02	1.082e+03	1.222e+03	1.371e+03	1.528e+03	1.695e+03	
9.598e-01	3.882e+00	1.661e+01	3.765e+01	6.712e+01	1.050e+02	1.514e+02	2.062e+02	2.695e+02	3.412e+02	4.215e+02	5.102e+02	6.075e+02	7.133e+02	8.276e+02	9.506e+02	1.082e+03	1.222e+03	1.371e+03	1.529e+03	1.695e+03	
9.648e-01	3.881e+00	1.662e+01	3.766e+01	6.715e+01	1.051e+02	1.515e+02	2.063e+02	2.696e+02	3.414e+02	4.216e+02	5.104e+02	6.077e+02	7.135e+02	8.279e+02	9.509e+02	1.082e+03	1.223e+03	1.372e+03	1.529e+03	1.695e+03	
9.698e-01	3.881e+00	1.663e+01	3.769e+01	6.719e+01	1.051e+02	1.515e+02	2.064e+02	2.697e+02	3.415e+02	4.218e+02	5.107e+02	6.080e+02	7.139e+02	8.283e+02	9.514e+02	1.083e+03	1.223e+03	1.372e+03	1.530e+03	1.696e+03	
9.749e-01	3.881e+00	1.664e+01	3.772e+01	6.724e+01	1.052e+02	1.516e+02	2.065e+02	2.699e+02	3.418e+02	4.221e+02	5.110e+02	6.084e+02	7.144e+02	8.289e+02	9.521e+02	1.084e+03	1.224e+03	1.373e+03	1.531e+03	1.697e+03	
9.799e-01	3.883e+00	1.666e+01	3.776e+01	6.730e+01	1.053e+02	1.518e+02	2.067e+02	2.702e+02	3.421e+02	4.225e+02	5.115e+02	6.090e+02	7.150e+02	8.296e+02	9.529e+02	1.085e+03	1.225e+03	1.374e+03	1.532e+03	1.699e+03	
9.849e-01	3.885e+00	1.668e+01	3.781e+01	6.738e+01	1.054e+02	1.519e+02	2.070e+02	2.704e+02	3.424e+02	4.230e+02	5.120e+02	6.096e+02	7.158e+02	8.305e+02	9.539e+02	1.086e+03	1.227e+03	1.376e+03	1.534e+03	1.701e+03	
9.899e-01	3.888e+00	1.671e+01	3.786e+01	6.747e+01	1.056e+02	1.521e+02	2.072e+02	2.708e+02	3.429e+02	4.235e+02	5.126e+02	6.103e+02	7.166e+02	8.315e+02	9.550e+02	1.087e+03	1.228e+03	1.378e+03	1.536e+03	1.703e+03	
9.950e-01	3.892e+00	1.674e+01	3.792e+01	6.757e+01	1.057e+02	1.524e+02	2.075e+02	2.712e+02	3.433e+02	4.241e+02	5.133e+02	6.112e+02	7.176e+02	8.327e+02	9.563e+02	1.089e+03	1.230e+03	1.379e+03	1.538e+03	1.705e+03	
1.000e+00	3.896e+00	1.677e+01	3.799e+01	6.768e+01	1.059e+02	1.526e+02	2.078e+02	2.716e+02	3.439e+02	4.247e+02	5.141e+02	6.121e+02	7.187e+02	8.340e+02	9.578e+02	1.090e+03	1.232e+03	1.382e+03	1.540e+03	1.708e+03	


==> eigval.txt <==
0.992328,0.123634
0.990773,0.135532
0.989075,0.147411
0.987235,0.15927
0.985252,0.171107
0.983127,0.18292
0.980861,0.194709
0.978452,0.206471
0.975903,0.218205
0.973212,0.22991
0.97038,0.241582
0.967408,0.253222
0.964295,0.264827
0.961043,0.276396
0.957652,0.287928
0.954121,0.29942
0.950451,0.310871
0.946643,0.322281
0.942697,0.333647
0.938611,0.344974
0.934397,0.356232
0.930039,0.367459
0.925545,0.378634
0.920916,0.389758
0.916152,0.400829
0.911252,0.411847
0.906217,0.42281
0.901046,0.433721
0.895736,0.444582
0.890273,0.455423
0.879168,0.476508
0.873299,0.487181
0.86733,0.497729
0.861239,0.508197
0.85502,0.51859
0.848675,0.52891
0.842202,0.539157
0.835602,0.54933
0.828876,0.559428
0.822023,0.569449
0.815045,0.579393
0.807941,0.589258
0.800713,0.599043
0.79336,0.608747
0.785884,0.618369
0.778284,0.627907
0.770562,0.63736
0.762716,0.646727
0.754749,0.656007
0.74666,0.665199
0.73845,0.674302
0.730119,0.683314
0.721666,0.692235
0.713092,0.701063
0.704398,0.709798
0.695583,0.718439
0.686646,0.726985
0.677588,0.735435
0.6684,0.743794
0.659111,0.752038
0.649684,0.760197
0.640134,0.768256
0.630458,0.776215
0.620654,0.784077
0.610718,0.79184
0.600644,0.799508
0.590422,0.807086
0.580015,0.814597
0.569134,0.822235
0.560161,0.828371
0.548704,0.836007
0.537698,0.843127
0.526596,0.850106
0.515343,0.856973
0.50392,0.86374
0.492307,0.87041
0.480488,0.87699
0.46844,0.883484
0.456137,0.889897
0.443546,0.896239
0.430621,0.90252
0.417306,0.908753
0.403518,0.914957
0.389144,0.921162
0.374011,0.927408
0.357844,0.933764
0.340161,0.940348
0.319976,0.947403
0.294566,0.955599
0.236746,0.954604
0.227018,0.915656
0.222376,0.896968
0.219127,0.883876
0.216662,0.873944
0.214738,0.86619
0.213228,0.860104
0.212057,0.855389
0.21118,0.851857
0.210567,0.84939
0.2102,0.847914
0.210069,0.84739
0.210171,0.847807
0.21051,0.849181
0.211098,0.851557
0.211953,0.855016
0.213109,0.859686
0.214613,0.865766
0.216546,0.873576
0.219042,0.883662
0.222363,0.897091
0.227177,0.916578
0.238714,0.964959
0.182463,0.983157
0.156047,0.987707
0.13444,0.990885
0.115115,0.993318
0.0971318,0.995239
0.0800087,0.996762
0.0634709,0.997952
0.0473378,0.998847
0.0314818,0.999473
0.0158055,0.999843
0.000228397,0.999968
-0.0153215,0.99985
-0.0309147,0.999488
-0.0466265,0.998877
-0.0625446,0.998006
-0.0787803,0.996854
-0.0954861,0.99539
-0.112889,0.993564
-0.131365,0.991286
-0.151618,0.988383
-0.175325,0.98444
-0.209604,0.977646
-0.229768,0.927198
-0.224347,0.905189
-0.220853,0.891038
-0.21831,0.880748
-0.21639,0.87298
-0.214936,0.867095
-0.213859,0.862735
-0.213107,0.859688
-0.212647,0.857821
-0.212462,0.857063
-0.212544,0.857381
-0.212895,0.858783
-0.213526,0.861317
-0.214461,0.865075
-0.215741,0.870218
-0.21743,0.87701
-0.219642,0.885905
-0.222592,0.897763
-0.226794,0.914634
-0.234647,0.945925
-0.288902,0.957267
-0.314922,0.949051
-0.335237,0.942075
-0.352979,0.935577
-0.369204,0.929296
-0.384415,0.923109
-0.398892,0.916947
-0.412806,0.910768
-0.426274,0.904544
-0.439374,0.898253
-0.452165,0.891883
-0.464688,0.885423
-0.476978,0.878863
-0.489061,0.872197
-0.500957,0.865419
-0.512683,0.858523
-0.524256,0.851506
-0.535687,0.84436
-0.546991,0.837081
-0.558186,0.829657
-0.569245,0.822108
-0.580255,0.814374
-0.591199,0.806463
-0.602119,0.798342
-0.61308,0.789954
-0.624208,0.781188
-0.635809,0.77177
-0.649015,0.760677
-0.656047,0.734646
-0.649484,0.727217
-0.648556,0.726139
-0.652049,0.729997
-0.674497,0.738069
-0.68991,0.723789
-0.701111,0.712957
-0.711284,0.702813
-0.720947,0.6929
-0.730283,0.683054
-0.739373,0.673204
-0.748263,0.663309
-0.756977,0.653347
-0.765531,0.643302
-0.773935,0.633166
-0.782197,0.622931
-0.790319,0.612592
-0.798307,0.602145
-0.806163,0.591586
-0.813888,0.580912
-0.821484,0.570119
-0.828953,0.559202
-0.836297,0.548158
-0.843519,0.536978
-0.850623,0.525651
-0.85762,0.514156
-0.864534,0.502445
-0.871437,0.490375
-0.878752,0.477133
-0.876201,0.46285
-0.887952,0.459639
-0.89524,0.445386
-0.901521,0.432546
-0.907515,0.419828
-0.913319,0.40705
-0.918959,0.394152
-0.924447,0.381102
-0.929788,0.367878
-0.934985,0.354459
-0.940034,0.34084
-0.944945,0.326977
-0.949712,0.312859
-0.954335,0.298455
-0.958815,0.283729
-0.96315,0.268638
-0.967341,0.253124
-0.971387,0.237116
-0.975287,0.220517
-0.979039,0.203192
-0.982644,0.18495
-0.986099,0.165503
-0.989404,0.14438
-0.992554,0.12072
-0.99554,0.0926244
-0.998307,0.0535491
-0.950701,0.000239203
-0.91612,0.000121452
-0.894278,8.39653e-05
-0.877805,6.29805e-05
-0.864572,4.86766e-05
-0.853604,3.78426e-05
-0.844359,2.90658e-05
-0.836498,2.16087e-05
-0.829794,1.50401e-05
-0.824091,9.08529e-06
-0.819272,3.55685e-06
-0.815254,-1.6812e-06
-0.811974,-6.73326e-06
-0.809385,-1.16842e-05
-0.807454,-1.66071e-05
-0.806161,-2.15687e-05
-0.805491,-2.66337e-05
-0.805441,-3.18686e-05
-0.806016,-3.73451e-05
-0.80723,-4.31445e-05
-0.809106,-4.93628e-05
-0.811679,-5.61181e-05
-0.814996,-6.35605e-05
-0.819121,-7.18876e-05
-0.824142,-8.13694e-05
-0.830176,-9.23895e-05
-0.837382,-0.000105519
-0.845988,-0.000121658
-0.856328,-0.000142334
-0.868929,-0.000170418
-0.884704,-0.000212179
-0.905536,-0.000285305
-0.936953,-0.000477899
-0.998262,-0.0427439
-0.995401,-0.0914416
-0.991947,-0.124084
-0.988202,-0.151341
-0.984129,-0.176032
-0.979726,-0.199158
-0.974962,-0.221351
-0.969789,-0.243041
-0.96414,-0.264573
-0.957918,-0.286282
-0.95097,-0.308562
-0.943041,-0.331974
-0.933658,-0.357447
-0.921622,-0.387282
-0.901669,-0.431016
-0.829806,-0.438003
-0.803282,-0.42415
-0.785771,-0.414964
-0.772618,-0.408054
-0.762229,-0.402592
-0.753824,-0.398173
-0.746959,-0.394564
-0.741349,-0.391615
-0.736807,-0.389229
-0.733201,-0.387336
-0.730437,-0.385888
-0.72845,-0.384849
-0.727195,-0.384197
-0.726643,-0.383916
-0.726779,-0.384
-0.727603,-0.384447
-0.729125,-0.385263
-0.731372,-0.386464
-0.734384,-0.388069
-0.738221,-0.390113
-0.74297,-0.392641
-0.748753,-0.395718
-0.755744,-0.399438
-0.764203,-0.403941
-0.77454,-0.409448
-0.787462,-0.416342
-0.804401,-0.425406
-0.829395,-0.4389
-0.866384,-0.496592
-0.842218,-0.538
-0.825437,-0.563658
-0.810991,-0.584348
-0.797579,-0.60261
-0.784826,-0.619172
-0.772461,-0.634562
-0.760327,-0.649073
-0.748319,-0.662898
-0.736355,-0.676176
-0.724364,-0.689015
-0.712268,-0.701519
-0.699936,-0.713826
-0.687018,-0.726254
-0.670011,-0.741515
-0.656719,-0.735374
-0.657664,-0.752678
-0.642,-0.766306
-0.627981,-0.777855
-0.613658,-0.789198
-0.598058,-0.801045
-0.577105,-0.815964
-0.54874,-0.80384
-0.54415,-0.797399
-0.54405,-0.797455
-0.548386,-0.80412
-0.548917,-0.835102
-0.527322,-0.849244
-0.51039,-0.859577
-0.494426,-0.868875
-0.478705,-0.877642
-0.462929,-0.886066
-0.446924,-0.894245
-0.430549,-0.902239
-0.413659,-0.9101
-0.396068,-0.917882
-0.377489,-0.925659
-0.335496,-0.941628
-0.309039,-0.950542
-0.2679,-0.962349
-0.228285,-0.919005
-0.222563,-0.896748
-0.218967,-0.882611
-0.216481,-0.872829
-0.214767,-0.866107
-0.213675,-0.86187
-0.213136,-0.859864
-0.213137,-0.860042
-0.213705,-0.86253
-0.21492,-0.867675
-0.216946,-0.876183
-0.220128,-0.88956
-0.22538,-0.91197
-0.213522,-0.974892
-0.161804,-0.98599
-0.126386,-0.99124
-0.0972755,-0.99459
-0.0663675,-0.997169
-0.0355663,-0.998727
-0.00340202,-0.999315
0.0314021,-0.998756
0.0708978,-0.996598
0.119511,-0.991599
0.206638,-0.974201
0.214311,-0.869058
0.204601,-0.82827
0.197627,-0.799451
0.192075,-0.776653
0.187432,-0.757651
0.183432,-0.74132
0.17992,-0.726999
0.176792,-0.71426
0.173977,-0.702807
0.171425,-0.692428
0.169096,-0.682962
0.16696,-0.674285
0.164994,-0.6663
0.163179,-0.658928
0.161498,-0.652105
0.159938,-0.645776
0.15849,-0.639898
0.157143,-0.634432
0.15589,-0.629346
0.154723,-0.624613
0.153637,-0.620207
0.152627,-0.616107
0.151687,-0.612296
0.150815,-0.608757
0.150007,-0.605476
0.149259,-0.60244
0.148569,-0.599638
0.147934,-0.59706
0.147352,-0.594697
0.146822,-0.592541
0.146341,-0.590587
0.145908,-0.588826
0.145522,-0.587255
0.145182,-0.585869
0.144886,-0.584663
0.144634,-0.583634
0.144426,-0.58278
0.14426,-0.582097
0.144136,-0.581585
0.144054,-0.581241
0.144013,-0.581065
0.144014,-0.581056
0.144056,-0.581214
0.14414,-0.58154
0.144266,-0.582035
0.144433,-0.582699
0.144644,-0.583535
0.144897,-0.584546
0.145195,-0.585733
0.145537,-0.5871
0.145925,-0.588652
0.14636,-0.590393
0.146842,-0.592327
0.147375,-0.594462
0.147959,-0.596803
0.148597,-0.599359
0.149289,-0.602139
0.15004,-0.605151
0.150852,-0.608407
0.151727,-0.61192
0.15267,-0.615704
0.153684,-0.619774
0.154773,-0.624149
0.155944,-0.62885
0.157202,-0.633901
0.158554,-0.639328
0.160008,-0.645165
0.161573,-0.651447
0.163261,-0.65822
0.165083,-0.665536
0.167057,-0.673457
0.169202,-0.68206
0.17154,-0.691441
0.174104,-0.701719
0.176931,-0.71305
0.180074,-0.72564
0.183604,-0.739772
0.187625,-0.755854
0.192297,-0.77451
0.197888,-0.796789
0.204925,-0.824721
0.214778,-0.863464
0.241077,-0.951415
0.351209,-0.935368
0.39828,-0.916572
0.43473,-0.899964
0.465953,-0.884261
0.494092,-0.868885
0.520352,-0.853436
0.545668,-0.837476
0.570335,-0.820808
0.597269,-0.801383
0.630556,-0.775079
0.633015,-0.709619
0.615348,-0.689387
0.605471,-0.67816
0.599372,-0.671228
0.595799,-0.667151
0.594202,-0.665297
0.594329,-0.665379
0.596111,-0.667311
0.599631,-0.671183
0.605178,-0.677307
0.613422,-0.68641
0.626142,-0.700406
0.654011,-0.72983
0.709315,-0.703997
0.730398,-0.682334
0.747111,-0.66407
0.76101,-0.646987
0.774882,-0.63153
0.787379,-0.615921
0.799211,-0.600499
0.821538,-0.569602
0.832363,-0.553672
0.843203,-0.537013
0.854481,-0.518848
0.867596,-0.496424
0.860544,-0.454966
0.845165,-0.446566
0.838647,-0.443002
0.836949,-0.442003
0.839486,-0.443223
0.847265,-0.447132
0.867031,-0.456698
0.901585,-0.430805
0.912424,-0.407774
0.921624,-0.386545
0.93167,-0.360196
0.914088,-0.339816
0.911963,-0.338731
0.923419,-0.342454
0.947209,-0.319031
0.954111,-0.298002
0.95998,-0.278569
0.970376,-0.23983
0.975115,-0.219706
0.979601,-0.198639
0.987891,-0.15142
0.990469,-0.127563
0.995007,-0.091395
0.997469,-0.0375489
0.930797,-0.000835694
0.899126,-0.00050907
0.877448,-0.000376519
0.860685,-0.000298634
0.847038,-0.000245195
0.835616,-0.000205171
0.825903,-0.000173425
0.817564,-0.000147191
0.810374,-0.000124822
0.804168,-0.000105265
0.798828,-8.7805e-05
0.79426,-7.19367e-05
0.790394,-5.7285e-05
0.787177,-4.35631e-05
0.784565,-3.05432e-05
0.782525,-1.80383e-05
0.781034,-5.88885e-06
0.780072,6.04574e-06
0.779628,1.78949e-05
0.779696,2.97824e-05
0.780274,4.18317e-05
0.781367,5.41711e-05
0.782984,6.69391e-05
0.785141,8.02909e-05
0.787859,9.44064e-05
0.791168,0.000109501
0.795107,0.000125841
0.799725,0.000143764
0.805088,0.000163715
0.811277,0.000186293
0.818405,0.000212345
0.826619,0.000243112
0.836124,0.000280519
0.847218,0.000327755
0.860359,0.000390624
0.876315,0.000481199
0.896583,0.000630676
0.925016,0.000963379
0.992907,0.012081
0.995587,0.0811207
0.992417,0.115839
0.989075,0.142561
0.985387,0.16664
0.981518,0.188335
0.977465,0.208495
0.973229,0.227547
0.968805,0.245764
0.964187,0.263336
0.959367,0.280411
0.95433,0.297107
0.949059,0.313532
0.943524,0.329795
0.937676,0.346029
0.931464,0.362366
0.924745,0.379093
0.91728,0.396654
0.908459,0.416124
0.895539,0.441871
0.854117,0.450178
0.838808,0.442551
0.830348,0.438259
0.825485,0.435799
0.823238,0.434692
0.823244,0.434762
0.825464,0.435999
0.830164,0.43855
0.838136,0.442849
0.851871,0.450272
0.873469,0.485638
0.858715,0.511802
0.848035,0.529381
0.838466,0.544434
0.829383,0.558183
0.820537,0.57111
0.811806,0.583456
0.803117,0.59536
0.794425,0.606909
0.785702,0.618159
0.776927,0.629152
0.768084,0.639917
0.759162,0.650476
0.75015,0.660848
0.741039,0.671048
0.731819,0.68109
0.722478,0.69099
0.712998,0.700767
0.703346,0.710453
0.693447,0.720116
0.683053,0.729971
0.669649,0.741942
0.658653,0.737608
0.658881,0.751504
0.646539,0.762407
0.635495,0.771664
0.624501,0.780592
0.613277,0.789433
0.601544,0.798384
0.588624,0.807885
0.569191,0.820743
0.55145,0.807763
0.549025,0.804536
0.550528,0.807028
0.558907,0.820857
0.539806,0.841331
0.525903,0.850152
0.513142,0.857932
0.500747,0.865231
0.488465,0.872226
0.476181,0.878993
0.463826,0.885573
0.42589,0.90442
0.412814,0.910458
0.399434,0.916399
0.385671,0.922267
0.371374,0.928094
0.356621,0.933851
0.340767,0.939732
0.323505,0.945772
0.303668,0.952243
0.277305,0.959972
0.233596,0.939107
0.227561,0.916428
0.224138,0.903149
0.221796,0.894014
0.220139,0.887551
0.218993,0.883111
0.218273,0.880366
0.217933,0.879147
0.217956,0.879392
0.218345,0.881124
0.219126,0.884456
0.220354,0.889631
0.222135,0.897107
0.224681,0.907828
0.228521,0.924254
0.232888,0.967199
0.188702,0.981277
0.164796,0.985745
0.144537,0.988977
0.124938,0.991595
0.111458,0.985281
0.0963299,0.994857
0.079236,0.99642
0.0630794,0.997586
0.0472239,0.998467
0.0314805,0.999089
0.0157401,0.999459
-8.36009e-05,0.999579
-0.0160727,0.999443
-0.0323168,0.99904
-0.0489236,0.998351
-0.066036,0.997347
-0.0838649,0.995981
-0.102865,0.994146
-0.122424,0.991866
-0.145343,0.988691
-0.172938,0.984022
-0.219327,0.972866
-0.225869,0.914662
-0.220481,0.891628
-0.216694,0.875786
-0.21378,0.863691
-0.211453,0.854061
-0.209561,0.846248
-0.208018,0.839875
-0.206766,0.8347
-0.205768,0.830561
-0.204995,0.827347
-0.204431,0.824979
-0.204061,0.823403
-0.203879,0.822586
-0.20388,0.822509
-0.204063,0.823168
-0.204432,0.824575
-0.204993,0.826755
-0.205758,0.829751
-0.206744,0.83363
-0.207975,0.838486
-0.209485,0.844455
-0.211328,0.851738
-0.213581,0.86064
-0.216377,0.871666
-0.219965,0.885753
-0.224934,0.90506
-0.234051,0.938663
-0.292851,0.95522
-0.32249,0.945922
-0.344971,0.938062
-0.364138,0.930199
-0.381585,0.923866
-0.397715,0.917063
-0.41291,0.91034
-0.427393,0.903644
-0.441305,0.896942
-0.454748,0.89021
-0.467795,0.883431
-0.480499,0.876592
-0.492902,0.869682
-0.505038,0.862695
-0.516934,0.855624
-0.528611,0.848462
-0.540092,0.841202
-0.551409,0.833828
-0.562661,0.825146
-0.573263,0.818955
-0.584102,0.811265
-0.594761,0.803484
-0.605284,0.795588
-0.615693,0.787559
-0.626023,0.77937
-0.636344,0.770959
-0.646861,0.762133
-0.658858,0.751564
-0.658275,0.737122
-0.662391,0.7408
-0.680352,0.732345
-0.690554,0.722788
-0.70006,0.7136
-0.709253,0.70447
-0.718236,0.695312
-0.72705,0.686093
-0.735713,0.676796
-0.744237,0.667412
-0.752628,0.657935
-0.76089,0.648362
-0.76903,0.638686
-0.777048,0.628905
-0.784949,0.619015
-0.792735,0.60901
-0.800411,0.598885
-0.807981,0.588629
-0.815453,0.578231
-0.822835,0.567672
-0.830144,0.556924
-0.8374,0.545944
-0.844643,0.534657
-0.851942,0.522924
-0.859449,0.510442
-0.867584,0.496355
-0.878852,0.474423
-0.861538,0.455431
-0.855257,0.451902
-0.853691,0.450936
-0.856015,0.452016
-0.863593,0.455746
-0.890417,0.453085
-0.900285,0.434127
-0.907166,0.419728
-0.913199,0.406506
-0.918774,0.39378
-0.924037,0.38129
-0.929057,0.368904
-0.93389,0.35649
-0.938267,0.344684
-0.942849,0.33208
-0.947136,0.319656
-0.951254,0.307186
-0.955214,0.294641
-0.959021,0.282001
-0.962677,0.26925
-0.966184,0.256371
-0.969544,0.243344
-0.972758,0.230147
-0.975827,0.21675
-0.97875,0.20312
-0.981527,0.189208
-0.98416,0.174954
-0.986647,0.160272
-0.988986,0.145038
-0.991177,0.129063
-0.993216,0.112038
-0.995092,0.0934003
-0.996776,0.0719183
-0.998107,0.0435929
-0.967481,0.00107162
-0.940209,0.000489639
-0.924141,0.000323062
-0.91262,0.000229856
-0.903885,0.000165103
-0.897157,0.00011461
-0.892014,7.21648e-05
-0.888206,3.44643e-05
-0.885578,-5.23901e-07
-0.884035,-3.42281e-05
-0.883526,-6.77984e-05
-0.884032,-0.000102304
-0.885572,-0.000138889
-0.888195,-0.000178952
-0.891995,-0.000224404
-0.897127,-0.000278147
-0.903838,-0.000345085
-0.912546,-0.000434644
-0.924022,-0.000568581
-0.940004,-0.000815954
-0.96696,-0.00169359
-0.997587,-0.043095
-0.996469,-0.071539
-0.994856,-0.0930582
-0.993013,-0.11175
-0.989655,-0.129202
-0.988875,-0.144439
-0.986551,-0.159725
-0.984082,-0.174406
-0.981466,-0.188645
-0.978704,-0.202538
-0.975796,-0.216149
-0.972742,-0.229526
-0.969542,-0.242707
-0.966193,-0.255721
-0.962695,-0.268594
-0.959046,-0.281345
-0.955242,-0.293996
-0.95128,-0.306564
-0.947154,-0.31907
-0.942854,-0.331538
-0.938351,-0.344025
-0.933716,-0.356401
-0.928813,-0.368948
-0.923653,-0.38162
-0.918166,-0.394546
-0.912224,-0.407953
-0.905528,-0.422338
-0.897077,-0.439265
-0.870347,-0.457803
-0.854533,-0.450658
-0.847645,-0.44731
-0.84458,-0.445858
-0.844381,-0.445883
-0.846987,-0.447385
-0.853134,-0.450789
-0.866348,-0.458156
-0.870571,-0.490976
-0.860908,-0.507927
-0.852748,-0.521549
-0.845091,-0.533875
-0.837642,-0.545487
-0.830275,-0.556634
-0.82292,-0.567446
-0.815503,-0.577907
-0.808125,-0.588316
-0.800636,-0.598464
-0.793074,-0.608446
-0.78543,-0.618278
-0.777699,-0.627972
-0.769875,-0.637535
-0.761956,-0.646976
-0.753939,-0.656298
-0.74582,-0.665508
-0.737596,-0.674609
-0.729261,-0.683609
-0.720808,-0.692514
-0.712225,-0.701336
-0.703486,-0.710099
-0.694536,-0.718851
-0.68521,-0.727733
-0.674611,-0.737454
-0.659091,-0.737833
-0.659876,-0.739618
-0.653764,-0.755844
-0.643406,-0.76482
-0.633604,-0.772993
-0.623894,-0.780863
-0.614151,-0.78855
-0.604311,-0.796111
-0.594299,-0.803598
-0.583938,-0.811116
-0.572265,-0.819166
-0.558264,-0.817728
-0.560316,-0.8224
-0.547894,-0.835953
-0.536845,-0.843117
-0.526185,-0.849813
-0.515599,-0.856276
-0.504998,-0.862568
-0.494347,-0.868713
-0.483628,-0.874722
-0.47283,-0.880602
-0.461944,-0.886358
-0.450962,-0.891991
-0.439877,-0.897506
-0.428679,-0.902903
-0.417358,-0.908186
-0.405899,-0.913359
-0.394285,-0.918425
-0.382491,-0.923391
-0.370481,-0.928264
-0.358206,-0.933056
-0.345591,-0.937784
-0.332514,-0.942475
-0.318766,-0.947175
-0.303938,-0.951971
-0.287037,-0.957063
-0.263989,-0.963089
-0.234579,-0.942361
-0.230471,-0.927699
-0.228229,-0.919419
-0.226887,-0.914505
-0.226179,-0.912048
-0.226006,-0.911716
-0.226346,-0.91347
-0.227243,-0.917538
-0.228836,-0.924589
-0.231501,-0.936573
-0.230638,-0.969751
-0.199851,-0.97893
-0.181302,-0.982711
-0.165388,-0.985584
-0.150689,-0.987973
-0.136675,-0.990029
-0.123055,-0.991821
-0.11035,-0.993236
-0.0969123,-0.994743
-0.0839679,-0.995923
-0.0711524,-0.996924
-0.0584217,-0.997752
-0.0457506,-0.998414
-0.0331203,-0.998913
-0.0205162,-0.999251
-0.00792534,-0.999429
0.00466385,-0.999448
0.0172627,-0.999308
0.0298831,-0.999008
0.0425382,-0.998546
0.0552431,-0.997919
0.0680167,-0.997125
0.0808831,-0.996157
0.0938754,-0.995008
0.107054,-0.993661
0.120383,-0.992127
0.134108,-0.990346
0.1483,-0.988292
0.163244,-0.985887
0.179503,-0.982972
0.198589,-0.979082
0.230826,-0.968969
0.230982,-0.934897
0.228173,-0.922225
0.226428,-0.914512
0.225364,-0.909746
0.22483,-0.907206
0.224769,-0.9066
0.225173,-0.907864
0.226085,-0.911125
0.227621,-0.916782
0.230068,-0.925812
0.234467,-0.941401
0.265195,-0.962611
0.288791,-0.956439
0.306023,-0.95122
0.321068,-0.946319
0.33496,-0.941533
0.348132,-0.936768
0.36081,-0.931975
0.373101,-0.927137
0.385116,-0.92222
0.396895,-0.91722
0.408476,-0.912127
0.419886,-0.906936
0.431143,-0.901642
0.442264,-0.896242
0.453258,-0.890734
0.464135,-0.885117
0.4749,-0.879389
0.485561,-0.873549
0.49612,-0.867596
0.506582,-0.86153
0.51695,-0.855348
0.52723,-0.84905
0.537432,-0.842629
0.547585,-0.836062
0.557914,-0.829151
0.566194,-0.823324
0.576789,-0.816168
0.586603,-0.809154
0.596262,-0.802063
0.605813,-0.794873
0.615267,-0.787575
0.624632,-0.780164
0.633915,-0.772632
0.643137,-0.764957
0.652364,-0.757061
0.66217,-0.747967
0.666989,-0.743619
0.677933,-0.734368
0.686817,-0.726061
0.695468,-0.717772
0.703978,-0.709422
0.71237,-0.700991
0.720652,-0.69247
0.728827,-0.683856
0.736898,-0.675149
0.744864,-0.666346
0.752725,-0.657449
0.760482,-0.648457
0.768136,-0.639369
0.775686,-0.630184
0.783133,-0.620901
0.790476,-0.61152


==> erreur_omega_eps.txt <==
epsilon    err_omega2e    err_omega2p
2.500e-01	7.779e-01	2.528e-01	
6.250e-02	4.444e-01	8.084e-02	
1.562e-02	1.334e-01	2.011e-02	
3.906e-03	3.385e-02	4.952e-03	
9.766e-04	8.471e-03	1.232e-03	
2.441e-04	2.118e-03	3.077e-04	
6.104e-05	5.295e-04	7.690e-05	
1.526e-05	1.324e-04	1.922e-05	

==> spectre_op_qp.txt <==
spec  const
1.000e-02	0.000e+00
9.406e-01	0.000e+00

1.408e+00	0.000e+00
1.960e+00	0.000e+00

2.543e+00	0.000e+00
3.497e+00	0.000e+00

3.630e+00	0.000e+00
5.738e+00	0.000e+00

7.392e+00	0.000e+00
8.164e+00	0.000e+00

9.858e+00	0.000e+00
1.074e+01	0.000e+00

1.081e+01	0.000e+00
1.119e+01	0.000e+00

1.146e+01	0.000e+00
1.243e+01	0.000e+00

1.339e+01	0.000e+00
1.411e+01	0.000e+00

2.085e+01	0.000e+00
2.170e+01	0.000e+00

2.292e+01	0.000e+00
2.414e+01	0.000e+00

2.479e+01	0.000e+00
2.517e+01	0.000e+00

2.548e+01	0.000e+00
2.661e+01	0.000e+00

3.067e+01	0.000e+00
3.277e+01	0.000e+00

3.393e+01	0.000e+00
3.647e+01	0.000e+00

3.650e+01	0.000e+00
3.746e+01	0.000e+00

3.789e+01	0.000e+00
4.026e+01	0.000e+00

4.222e+01	0.000e+00
4.503e+01	0.000e+00

4.860e+01	0.000e+00
5.255e+01	0.000e+00

5.263e+01	0.000e+00
5.629e+01	0.000e+00

5.711e+01	0.000e+00
6.138e+01	0.000e+00

6.460e+01	0.000e+00
6.910e+01	0.000e+00

7.032e+01	0.000e+00
7.454e+01	0.000e+00

7.463e+01	0.000e+00
7.639e+01	0.000e+00

7.640e+01	0.000e+00
8.069e+01	0.000e+00

8.258e+01	0.000e+00
8.813e+01	0.000e+00

9.026e+01	0.000e+00
1.024e+02	0.000e+00

1.032e+02	0.000e+00
1.102e+02	0.000e+00

1.122e+02	0.000e+00
1.196e+02	0.000e+00

1.202e+02	0.000e+00
1.350e+02	0.000e+00

1.363e+02	0.000e+00
1.448e+02	0.000e+00

1.458e+02	0.000e+00
1.624e+02	0.000e+00

1.629e+02	0.000e+00
1.727e+02	0.000e+00

1.737e+02	0.000e+00
2.032e+02	0.000e+00

2.039e+02	0.000e+00
2.151e+02	0.000e+00

2.154e+02	0.000e+00
2.363e+02	0.000e+00

2.364e+02	0.000e+00
2.489e+02	0.000e+00

2.492e+02	0.000e+00
4.000e+02	0.000e+00
